An extended deep energy method for thermo-mechanical crack propagation

Thermo-mechanical fracture couples transient heat conduction on a cracked domain with a crack that grows as the temperature and the displacement evolve. Neural energy solvers have been proposed for phase-field fracture and later extended to represent a sharp crack through the network input, but heat conduction on the cracked domain and crack propagation under the resulting thermal stresses have not yet been treated together in these solvers. We present an extended deep energy method for thermo-mechanical crack propagation in which the crack remains a sharp polyline. Two networks represent the temperature and the displacement and receive the crack through a scalar embedding function, discontinuous across the crack and smooth elsewhere, so that both fields can jump across it without a regularization length, and the displacement is enriched near the tip by the Williams expansion with trainable amplitudes. The two fields are obtained by minimizing an incremental conduction functional and the thermoelastic potential energy in a staggered sequence, with Monte Carlo integration on points stratified over background elements, densified near the tip and redrawn during training. The stress intensity factors are extracted by the interaction integral with the area term of Wilson and Yu and checked by a sweep of the contour radius, and the crack advances at the maximum hoop stress angle when the energy release rate of the kink reaches the critical value at the crack-tip temperature. On a stationary thermal edge crack the extracted stress intensity factor agrees with the published value to 0.11%, in a functionally graded shear test initiation agrees with an independent sharp-crack finite element solution to within one load step, and on a notched cruciform specimen the crack paths follow the published solutions under mechanical, thermal and combined loading.

==> figures/data/sens_fgm_fem_0.csv <==
disp,force
5.00000000e-06,4.22549908e-01
1.00000000e-05,8.45099025e-01
1.50000000e-05,1.26764585e+00
2.00000000e-05,1.69018917e+00
2.50000000e-05,2.11272769e+00
3.00000000e-05,2.53526011e+00
3.50000000e-05,2.95778515e+00
4.00000000e-05,3.38030152e+00
4.50000000e-05,3.80280792e+00
5.00000000e-05,4.22530307e+00
5.50000000e-05,4.64778567e+00
6.00000000e-05,5.07025443e+00
6.50000000e-05,5.49270806e+00
7.00000000e-05,5.91514527e+00
7.50000000e-05,6.33756476e+00
8.00000000e-05,6.75996525e+00
8.50000000e-05,7.18234543e+00
9.00000000e-05,7.60470403e+00
9.50000000e-05,8.02703973e+00
1.00000000e-04,8.44935126e+00
1.05000000e-04,8.87163731e+00
1.10000000e-04,9.29389659e+00
1.15000000e-04,9.71612780e+00
1.20000000e-04,1.01383297e+01
1.25000000e-04,1.05605009e+01
1.30000000e-04,1.09826401e+01
1.35000000e-04,1.14047461e+01
1.40000000e-04,1.18268175e+01
1.45000000e-04,1.22488531e+01
1.50000000e-04,1.26708516e+01
1.55000000e-04,1.30928116e+01
1.60000000e-04,1.35147318e+01
1.65000000e-04,1.39366111e+01
1.70000000e-04,1.43584479e+01
1.75000000e-04,1.47802411e+01
1.80000000e-04,1.52019894e+01
1.85000000e-04,1.56236914e+01
1.90000000e-04,1.60453458e+01
1.95000000e-04,1.64669513e+01
2.00000000e-04,1.68885067e+01
2.05000000e-04,1.73100106e+01
2.10000000e-04,1.77314617e+01
2.15000000e-04,1.81528587e+01
2.20000000e-04,1.85742003e+01
2.25000000e-04,1.89954851e+01
2.30000000e-04,1.94167119e+01
2.35000000e-04,1.98378794e+01
2.40000000e-04,2.02589862e+01
2.45000000e-04,2.06800310e+01
2.50000000e-04,2.11010125e+01
2.55000000e-04,2.15219294e+01
2.60000000e-04,2.19427803e+01
2.65000000e-04,2.23635640e+01
2.70000000e-04,2.27842790e+01
2.75000000e-04,2.32049242e+01
2.80000000e-04,2.36254982e+01
2.85000000e-04,2.40459995e+01
2.90000000e-04,2.44664270e+01
2.95000000e-04,2.48867793e+01
3.00000000e-04,2.53070550e+01
3.05000000e-04,2.57272528e+01
3.10000000e-04,2.61473714e+01
3.15000000e-04,2.65674095e+01
3.20000000e-04,2.69873656e+01
3.25000000e-04,2.74072386e+01
3.30000000e-04,2.78270269e+01
3.35000000e-04,2.82467293e+01
3.40000000e-04,2.86663445e+01
3.45000000e-04,2.90858711e+01
3.50000000e-04,2.95053076e+01
3.55000000e-04,2.99246529e+01
3.60000000e-04,3.03439055e+01
3.65000000e-04,3.07630641e+01
3.70000000e-04,3.11821274e+01
3.75000000e-04,3.16010938e+01
3.80000000e-04,3.20199622e+01
3.85000000e-04,3.24387311e+01
3.90000000e-04,3.28573992e+01
3.95000000e-04,3.32759651e+01
4.00000000e-04,3.36944274e+01
4.05000000e-04,3.41127848e+01
4.10000000e-04,3.45310359e+01
4.15000000e-04,3.49491792e+01
4.20000000e-04,3.53672135e+01
4.25000000e-04,3.57851373e+01
4.30000000e-04,3.62029492e+01
4.35000000e-04,3.66206480e+01
4.40000000e-04,3.70382320e+01
4.45000000e-04,3.74557001e+01
4.50000000e-04,3.78730507e+01
4.55000000e-04,3.82902825e+01
4.60000000e-04,3.87073940e+01
4.65000000e-04,3.91243839e+01
4.70000000e-04,3.95412507e+01
4.75000000e-04,3.99579931e+01
4.80000000e-04,4.03746096e+01
4.85000000e-04,4.07910987e+01
4.90000000e-04,4.12074591e+01
4.95000000e-04,4.16236894e+01
5.00000000e-04,4.20397880e+01
5.05000000e-04,4.24557536e+01
5.10000000e-04,4.28715847e+01
5.15000000e-04,4.32872799e+01
5.20000000e-04,4.37028377e+01
5.25000000e-04,4.41182567e+01
5.30000000e-04,4.45335354e+01
5.35000000e-04,4.49486724e+01
5.40000000e-04,4.53636661e+01
5.45000000e-04,4.57785151e+01
5.50000000e-04,4.61932180e+01
5.55000000e-04,4.66077732e+01
5.60000000e-04,4.70221793e+01
5.65000000e-04,4.74364347e+01
5.70000000e-04,4.78505381e+01
5.75000000e-04,4.82644878e+01
5.80000000e-04,4.86782824e+01
5.85000000e-04,4.90919203e+01
5.90000000e-04,4.95054001e+01
5.95000000e-04,4.99187202e+01
6.00000000e-04,5.03318791e+01
6.05000000e-04,5.07448752e+01
6.10000000e-04,5.11577071e+01
6.15000000e-04,5.15703731e+01
6.20000000e-04,5.19828717e+01
6.25000000e-04,5.23952013e+01
6.30000000e-04,5.28073604e+01
6.35000000e-04,5.32193474e+01
6.40000000e-04,5.36311608e+01
6.45000000e-04,5.40427988e+01
6.50000000e-04,5.44542599e+01
6.55000000e-04,5.48655426e+01
6.60000000e-04,5.52766452e+01
6.65000000e-04,5.56875661e+01
6.70000000e-04,5.60983036e+01
6.75000000e-04,5.65088561e+01
6.80000000e-04,5.69192220e+01
6.85000000e-04,5.73293995e+01
6.90000000e-04,5.77393872e+01
6.95000000e-04,5.81491831e+01
7.00000000e-04,5.85587858e+01
7.05000000e-04,5.89681934e+01
7.10000000e-04,5.93774044e+01
7.15000000e-04,5.97864168e+01
7.20000000e-04,6.01952291e+01
7.25000000e-04,6.06038395e+01
7.30000000e-04,6.10122463e+01
7.35000000e-04,6.14204476e+01
7.40000000e-04,6.18284417e+01
7.45000000e-04,6.22362268e+01
7.50000000e-04,6.26438012e+01
7.55000000e-04,6.30511629e+01
7.60000000e-04,6.34583103e+01
7.65000000e-04,6.38652413e+01
7.70000000e-04,6.42719543e+01
7.75000000e-04,6.46784473e+01
7.80000000e-04,6.50847183e+01
7.85000000e-04,6.54907657e+01
7.90000000e-04,6.58965873e+01
7.95000000e-04,6.63021813e+01
8.00000000e-04,6.67075457e+01
8.05000000e-04,6.71126786e+01
8.10000000e-04,6.75175779e+01
8.15000000e-04,6.79222417e+01
8.20000000e-04,6.83266679e+01
8.25000000e-04,6.87308545e+01
8.30000000e-04,6.91347994e+01
8.35000000e-04,6.95385005e+01
8.40000000e-04,6.99419557e+01
8.45000000e-04,7.03451629e+01
8.50000000e-04,7.07481200e+01
8.55000000e-04,7.11508246e+01
8.60000000e-04,7.15532747e+01
8.65000000e-04,7.19554679e+01
8.70000000e-04,7.23574021e+01
8.75000000e-04,7.27590749e+01
8.80000000e-04,7.31604840e+01
8.85000000e-04,7.35616270e+01
8.90000000e-04,7.39625016e+01
8.95000000e-04,7.43631053e+01
9.00000000e-04,7.47634357e+01
9.05000000e-04,7.51634903e+01
9.10000000e-04,7.55632666e+01
9.15000000e-04,7.59627619e+01
9.20000000e-04,7.63619738e+01
9.25000000e-04,7.67608995e+01
9.30000000e-04,7.71595363e+01
9.35000000e-04,7.75578815e+01
9.40000000e-04,7.79559324e+01
9.45000000e-04,7.83536860e+01
9.50000000e-04,7.87511395e+01
9.55000000e-04,7.91395595e+01
9.60000000e-04,7.95435378e+01
9.65000000e-04,7.99325214e+01
9.70000000e-04,8.03361578e+01
9.75000000e-04,8.07243535e+01
9.80000000e-04,8.11275364e+01
9.85000000e-04,8.15149049e+01
9.90000000e-04,8.19176194e+01
9.95000000e-04,8.23041418e+01
1.00000000e-03,8.27063771e+01
1.00500000e-03,8.30920347e+01
1.01000000e-03,8.34937793e+01
1.01500000e-03,8.38785525e+01
1.02000000e-03,8.42797945e+01
1.02500000e-03,8.46636626e+01
1.03000000e-03,8.50551427e+01
1.03500000e-03,8.54466800e+01
1.04000000e-03,8.58379148e+01
1.04500000e-03,8.62287859e+01
1.05000000e-03,8.66192781e+01
1.05500000e-03,8.70093843e+01
1.06000000e-03,8.73990984e+01
1.06500000e-03,8.77884146e+01
1.07000000e-03,8.81773270e+01
1.07500000e-03,8.85658293e+01
1.08000000e-03,8.89539152e+01
1.08500000e-03,8.93415776e+01
1.09000000e-03,8.97288097e+01
1.09500000e-03,9.01156036e+01
1.10000000e-03,9.05019516e+01
1.10500000e-03,9.08878455e+01
1.11000000e-03,9.12732765e+01
1.11500000e-03,9.16582356e+01
1.12000000e-03,9.20427130e+01
1.12500000e-03,9.24266985e+01
1.13000000e-03,9.28101813e+01
1.13500000e-03,9.31931497e+01
1.14000000e-03,9.35755912e+01
1.14500000e-03,9.39574926e+01
1.15000000e-03,9.43388395e+01
1.15500000e-03,9.47196163e+01
1.16000000e-03,9.50998062e+01
1.16500000e-03,9.54793910e+01
1.17000000e-03,9.58583507e+01
1.17500000e-03,9.62366634e+01
1.18000000e-03,9.66143048e+01
1.18500000e-03,9.69912486e+01
1.19000000e-03,9.73674655e+01
1.19500000e-03,9.77429218e+01
1.20000000e-03,9.81175793e+01
1.20500000e-03,9.84913933e+01
1.21000000e-03,9.88643114e+01
1.21500000e-03,9.92362758e+01
1.22000000e-03,9.96072209e+01
1.22500000e-03,9.99770725e+01
1.23000000e-03,1.00345745e+02
1.23500000e-03,1.00713140e+02
1.24000000e-03,1.01079142e+02
1.24500000e-03,1.01443610e+02
1.25000000e-03,1.01806369e+02
1.25500000e-03,1.02167206e+02
1.26000000e-03,1.02525864e+02
1.26500000e-03,1.02882024e+02
1.27000000e-03,1.03235282e+02
1.27500000e-03,1.03585125e+02
1.28000000e-03,1.03910408e+02
1.28500000e-03,1.04233197e+02
1.29000000e-03,9.76446989e+01
1.29500000e-03,9.17701026e+01
1.30000000e-03,8.84770340e+01
1.30500000e-03,8.80828643e+01
1.31000000e-03,8.76950937e+01
1.31500000e-03,8.72908285e+01
1.32000000e-03,8.69321300e+01
1.32500000e-03,8.65337037e+01
1.33000000e-03,8.60778894e+01
1.33500000e-03,8.55438130e+01
1.34000000e-03,8.51514191e+01
1.34500000e-03,8.48015701e+01
1.35000000e-03,8.44452197e+01
1.35500000e-03,8.40922667e+01
1.36000000e-03,8.37221254e+01
1.36500000e-03,8.31726659e+01
1.37000000e-03,8.28178411e+01
1.37500000e-03,8.28454948e+01
1.38000000e-03,8.24721899e+01
1.38500000e-03,8.19952771e+01
1.39000000e-03,8.16229655e+01
1.39500000e-03,8.16720098e+01
1.40000000e-03,8.12939442e+01
1.40500000e-03,8.08160980e+01
1.41000000e-03,8.08865994e+01
1.41500000e-03,8.05546167e+01
1.42000000e-03,8.01994783e+01
1.42500000e-03,8.00983501e+01
1.43000000e-03,7.97752813e+01
1.43500000e-03,7.96873171e+01
1.44000000e-03,7.93289264e+01
1.44500000e-03,7.90293106e+01
1.45000000e-03,7.90255221e+01
1.45500000e-03,7.85954538e+01
1.46000000e-03,7.86478597e+01
1.46500000e-03,7.83298157e+01
1.47000000e-03,7.82512433e+01
1.47500000e-03,7.79259715e+01
1.48000000e-03,7.79440464e+01
1.48500000e-03,7.75414203e+01
1.49000000e-03,7.75835421e+01
1.49500000e-03,7.73605965e+01
1.50000000e-03,7.72073379e+01
1.50500000e-03,7.72172275e+01
1.51000000e-03,7.68966876e+01
1.51500000e-03,7.68689792e+01
1.52000000e-03,7.65620506e+01
1.52500000e-03,7.65673986e+01
1.53000000e-03,7.65365036e+01
1.53500000e-03,7.62395344e+01
1.54000000e-03,7.62407363e+01
1.54500000e-03,7.58817541e+01
1.55000000e-03,7.59400546e+01
1.55500000e-03,7.59061256e+01
1.56000000e-03,7.55675480e+01
1.56500000e-03,7.56243033e+01
1.57000000e-03,7.55854587e+01
1.57500000e-03,7.52725700e+01
1.58000000e-03,7.52675818e+01
1.58500000e-03,7.52874532e+01
1.59000000e-03,7.50054307e+01
1.59500000e-03,7.49627332e+01
1.60000000e-03,7.49807004e+01
1.60500000e-03,7.48264194e+01
1.61000000e-03,7.46520815e+01
1.61500000e-03,7.46992114e+01
1.62000000e-03,7.47179957e+01
1.62500000e-03,7.44029412e+01
1.63000000e-03,7.44446656e+01
1.63500000e-03,7.44282384e+01
1.64000000e-03,7.44701324e+01
1.64500000e-03,7.41688596e+01
1.65000000e-03,7.41158218e+01
1.65500000e-03,7.41872231e+01
1.66000000e-03,7.41978829e+01
1.66500000e-03,7.38752260e+01
1.67000000e-03,7.39132843e+01
1.67500000e-03,7.39190968e+01
1.68000000e-03,7.39551723e+01
1.68500000e-03,7.37865274e+01
1.69000000e-03,7.36310348e+01
1.69500000e-03,7.36671716e+01
1.70000000e-03,7.37014149e+01
1.70500000e-03,7.37336353e+01
1.71000000e-03,7.35005899e+01
1.71500000e-03,7.34069944e+01
1.72000000e-03,7.34685020e+01
1.72500000e-03,7.34701316e+01
1.73000000e-03,7.35018749e+01
1.73500000e-03,7.35041422e+01
1.74000000e-03,7.31949272e+01
1.74500000e-03,7.32541177e+01
1.75000000e-03,7.32534466e+01
1.75500000e-03,7.33108763e+01
1.76000000e-03,7.33395946e+01
1.76500000e-03,7.33671017e+01
1.77000000e-03,7.30879753e+01
1.77500000e-03,7.30543976e+01
1.78000000e-03,7.31089464e+01
1.78500000e-03,7.31633574e+01
1.79000000e-03,7.31861093e+01
1.79500000e-03,7.32103173e+01
1.80000000e-03,7.32054478e+01
1.80500000e-03,7.29517943e+01
1.81000000e-03,7.29454228e+01
1.81500000e-03,7.29673312e+01
1.82000000e-03,7.30196317e+01
1.82500000e-03,7.30427162e+01
1.83000000e-03,7.30937003e+01
1.83500000e-03,7.31435961e+01
1.84000000e-03,7.31632208e+01
1.84500000e-03,7.28857463e+01
1.85000000e-03,7.28759879e+01
1.85500000e-03,7.29230724e+01
1.86000000e-03,7.29424145e+01
1.86500000e-03,7.29888561e+01
1.87000000e-03,7.30351234e+01
1.87500000e-03,7.30811534e+01
1.88000000e-03,7.30981122e+01
1.88500000e-03,7.31447448e+01
1.89000000e-03,7.31896536e+01
1.89500000e-03,7.29426695e+01
1.90000000e-03,7.29283003e+01
1.90500000e-03,7.29428515e+01
1.91000000e-03,7.29872652e+01
1.91500000e-03,7.30014653e+01
1.92000000e-03,7.30463261e+01
1.92500000e-03,7.30897516e+01
1.93000000e-03,7.31323544e+01
1.93500000e-03,7.31754956e+01
1.94000000e-03,7.32180048e+01
1.94500000e-03,7.32599647e+01
1.95000000e-03,7.33024760e+01
1.95500000e-03,7.33725642e+01
1.96000000e-03,7.33840495e+01
1.96500000e-03,7.32250008e+01
1.97000000e-03,7.31758288e+01
1.97500000e-03,7.31876452e+01
1.98000000e-03,7.32266369e+01
1.98500000e-03,7.32659490e+01
1.99000000e-03,7.33033129e+01
1.99500000e-03,7.33411455e+01
2.00000000e-03,7.33790395e+01
2.00500000e-03,7.34164118e+01
2.01000000e-03,7.34547899e+01
2.01500000e-03,7.34924272e+01
2.02000000e-03,7.35308132e+01
2.02500000e-03,7.35693772e+01
2.03000000e-03,7.36346144e+01
2.03500000e-03,7.36710895e+01
2.04000000e-03,7.37080188e+01
2.04500000e-03,7.37453289e+01
2.05000000e-03,7.38100434e+01
2.05500000e-03,7.38458366e+01
2.06000000e-03,7.38823681e+01
2.06500000e-03,7.39465392e+01
2.07000000e-03,7.39817239e+01
2.07500000e-03,7.40446059e+01
2.08000000e-03,7.40796367e+01
2.08500000e-03,7.41415926e+01
2.09000000e-03,7.41759336e+01
2.09500000e-03,7.42382693e+01
2.10000000e-03,7.42719223e+01
2.10500000e-03,7.43344453e+01
2.11000000e-03,7.43955230e+01
2.11500000e-03,7.44285802e+01
2.12000000e-03,7.44904512e+01
2.12500000e-03,7.45512435e+01
2.13000000e-03,7.46109377e+01
2.13500000e-03,7.46149290e+01
2.14000000e-03,7.45595208e+01
2.14500000e-03,7.45625245e+01
2.15000000e-03,7.45940434e+01
2.15500000e-03,7.46530598e+01
2.16000000e-03,7.46842575e+01
2.16500000e-03,7.47432022e+01
2.17000000e-03,7.48014850e+01
2.17500000e-03,7.48327189e+01
2.18000000e-03,7.48921733e+01
2.18500000e-03,7.49510212e+01
2.19000000e-03,7.50093699e+01
2.19500000e-03,7.50676388e+01
2.20000000e-03,7.51256353e+01
2.20500000e-03,7.51835412e+01
2.21000000e-03,7.52415917e+01
2.21500000e-03,7.52995502e+01
2.22000000e-03,7.53577517e+01
2.22500000e-03,7.54162422e+01
2.23000000e-03,7.55005985e+01
2.23500000e-03,7.55569373e+01
2.24000000e-03,7.56142444e+01
2.24500000e-03,7.56718499e+01
2.25000000e-03,7.57557975e+01
2.25500000e-03,7.58123362e+01
2.26000000e-03,7.58954092e+01
2.26500000e-03,7.59508556e+01
2.27000000e-03,7.60336780e+01
2.27500000e-03,7.60889339e+01
2.28000000e-03,7.61711475e+01
2.28500000e-03,7.62266033e+01
2.29000000e-03,7.63091350e+01
2.29500000e-03,7.63644593e+01
2.30000000e-03,7.64471026e+01
2.30500000e-03,7.65289621e+01
2.31000000e-03,7.66097849e+01
2.31500000e-03,7.66640916e+01
2.32000000e-03,7.67462763e+01
2.32500000e-03,7.68276337e+01
2.33000000e-03,7.69081562e+01
2.33500000e-03,7.69882502e+01
2.34000000e-03,7.70684255e+01
2.34500000e-03,7.71483584e+01
2.35000000e-03,7.72278431e+01
2.35500000e-03,7.73071970e+01
2.36000000e-03,7.73868242e+01
2.36500000e-03,7.74665074e+01
2.37000000e-03,7.75460885e+01
2.37500000e-03,7.76257482e+01
2.38000000e-03,7.77057435e+01
2.38500000e-03,7.77861654e+01
2.39000000e-03,7.78668039e+01
2.39500000e-03,7.79476085e+01
2.40000000e-03,7.80541991e+01
2.40500000e-03,7.81326383e+01
2.41000000e-03,7.82128507e+01
2.41500000e-03,7.83191500e+01
2.42000000e-03,7.83970872e+01
2.42500000e-03,7.84763852e+01
2.43000000e-03,7.85819964e+01
2.43500000e-03,7.86597036e+01
2.44000000e-03,7.87649696e+01
2.44500000e-03,7.88421160e+01
2.45000000e-03,7.89201086e+01
2.45500000e-03,7.89705084e+01
2.46000000e-03,7.89919989e+01
2.46500000e-03,7.90400371e+01
2.47000000e-03,7.90890030e+01
2.47500000e-03,7.91663394e+01
2.48000000e-03,7.92700815e+01
2.48500000e-03,7.93458807e+01
2.49000000e-03,7.94230299e+01
2.49500000e-03,7.95265742e+01
2.50000000e-03,7.96030594e+01
2.50500000e-03,7.97071669e+01
2.51000000e-03,7.98096079e+01
2.51500000e-03,7.98854103e+01
2.52000000e-03,7.99887018e+01
2.52500000e-03,8.00904901e+01
2.53000000e-03,8.01917405e+01
2.53500000e-03,8.02671718e+01
2.54000000e-03,8.03705174e+01
2.54500000e-03,8.04723174e+01
2.55000000e-03,8.05735097e+01
2.55500000e-03,8.06742156e+01
2.56000000e-03,8.07488530e+01
2.56500000e-03,8.08513483e+01
2.57000000e-03,8.09522766e+01
2.57500000e-03,8.10524714e+01
2.58000000e-03,8.11262931e+01
2.58500000e-03,8.12273601e+01
2.59000000e-03,8.12722470e+01
2.59500000e-03,8.13161014e+01
2.60000000e-03,8.13873248e+01
2.60500000e-03,8.14603029e+01
2.61000000e-03,8.15605942e+01
2.61500000e-03,8.16336235e+01
2.62000000e-03,8.17343475e+01
2.62500000e-03,8.18339832e+01
2.63000000e-03,8.19336437e+01
2.63500000e-03,8.20334629e+01
2.64000000e-03,8.21334109e+01
2.64500000e-03,8.22332709e+01
2.65000000e-03,8.23328819e+01
2.65500000e-03,8.24323124e+01
2.66000000e-03,8.25317795e+01
2.66500000e-03,8.26312531e+01
2.67000000e-03,8.27306784e+01
2.67500000e-03,8.28299249e+01
2.68000000e-03,8.29288240e+01
2.68500000e-03,8.30272201e+01
2.69000000e-03,8.31249138e+01
2.69500000e-03,8.31952146e+01
2.70000000e-03,8.32655741e+01
2.70500000e-03,8.33343986e+01
2.71000000e-03,8.34030778e+01
2.71500000e-03,8.34998310e+01
2.72000000e-03,8.35958801e+01
2.72500000e-03,8.36923541e+01
2.73000000e-03,8.37891659e+01
2.73500000e-03,8.38860077e+01
2.74000000e-03,8.39828126e+01
2.74500000e-03,8.40797752e+01
2.75000000e-03,8.41772152e+01
2.75500000e-03,8.42751309e+01
2.76000000e-03,8.43734457e+01
2.76500000e-03,8.44719819e+01
2.77000000e-03,8.45705116e+01
2.77500000e-03,8.46688396e+01
2.78000000e-03,8.47668417e+01
2.78500000e-03,8.48642539e+01
2.79000000e-03,8.49605328e+01
2.79500000e-03,8.50552444e+01
2.80000000e-03,8.51212010e+01
2.80500000e-03,8.51875891e+01
2.81000000e-03,8.52815948e+01
2.81500000e-03,8.53747746e+01
2.82000000e-03,8.54685913e+01
2.82500000e-03,8.55631466e+01
2.83000000e-03,8.56582366e+01
2.83500000e-03,8.57535448e+01
2.84000000e-03,8.58489526e+01
2.84500000e-03,8.59446221e+01
2.85000000e-03,8.60407994e+01
2.85500000e-03,8.61373605e+01
2.86000000e-03,8.62340238e+01
2.86500000e-03,8.63304693e+01
2.87000000e-03,8.64263406e+01
2.87500000e-03,8.65210541e+01
2.88000000e-03,8.66141134e+01
2.88500000e-03,8.66792090e+01
2.89000000e-03,8.67721804e+01
2.89500000e-03,8.68366898e+01
2.90000000e-03,8.69296369e+01
2.90500000e-03,8.70207882e+01
2.91000000e-03,8.71117673e+01
2.91500000e-03,8.72032122e+01
2.92000000e-03,8.72952780e+01
2.92500000e-03,8.73878879e+01
2.93000000e-03,8.74808293e+01
2.93500000e-03,8.75738262e+01
2.94000000e-03,8.76666731e+01
2.94500000e-03,8.77592729e+01
2.95000000e-03,8.78515918e+01
2.95500000e-03,8.79433284e+01
2.96000000e-03,8.80338791e+01
2.96500000e-03,8.80692904e+01
2.97000000e-03,8.81048322e+01
2.97500000e-03,8.81676470e+01
2.98000000e-03,8.82312398e+01
2.98500000e-03,8.82961662e+01
2.99000000e-03,8.83874554e+01
2.99500000e-03,8.84494722e+01
3.00000000e-03,8.85131003e+01
3.00500000e-03,8.85763298e+01
3.01000000e-03,8.86125974e+01
3.01500000e-03,5.39601421e-01
3.02000000e-03,5.28511023e-01
3.02500000e-03,5.28681273e-01
3.03000000e-03,5.28962814e-01
3.03500000e-03,5.29248202e-01
3.04000000e-03,5.29536215e-01
3.04500000e-03,5.29826816e-01
3.05000000e-03,5.30119987e-01
3.05500000e-03,5.30415708e-01
3.06000000e-03,5.30713960e-01
3.06500000e-03,5.31014724e-01
3.07000000e-03,5.31317983e-01
3.07500000e-03,5.31623717e-01
3.08000000e-03,5.31931909e-01
3.08500000e-03,5.32242540e-01
3.09000000e-03,5.32555593e-01
3.09500000e-03,5.32871050e-01
3.10000000e-03,5.33188893e-01
3.10500000e-03,5.33509105e-01
3.11000000e-03,5.33831668e-01
3.11500000e-03,5.34156566e-01
3.12000000e-03,5.34483782e-01
3.12500000e-03,5.34813298e-01
3.13000000e-03,5.35145098e-01
3.13500000e-03,5.35479165e-01
3.14000000e-03,5.35815484e-01
3.14500000e-03,5.36154037e-01
3.15000000e-03,5.36494809e-01
3.15500000e-03,5.36837783e-01
3.16000000e-03,5.37182944e-01
3.16500000e-03,5.37530276e-01
3.17000000e-03,5.37879764e-01
3.17500000e-03,5.38231392e-01
3.18000000e-03,5.38585144e-01
3.18500000e-03,5.38941006e-01
3.19000000e-03,5.39298963e-01
3.19500000e-03,5.39658992e-01
3.20000000e-03,5.40021083e-01
3.20500000e-03,5.40385200e-01
3.21000000e-03,5.40751352e-01
3.21500000e-03,5.41119524e-01
3.22000000e-03,5.41489704e-01
3.22500000e-03,5.41861876e-01
3.23000000e-03,5.42236026e-01
3.23500000e-03,5.42612142e-01
3.24000000e-03,5.42990207e-01
3.24500000e-03,5.43370210e-01
3.25000000e-03,5.43752137e-01
3.25500000e-03,5.44135972e-01
3.26000000e-03,5.44521705e-01
3.26500000e-03,5.44909321e-01
3.27000000e-03,5.45298807e-01
3.27500000e-03,5.45690149e-01
3.28000000e-03,5.46083336e-01
3.28500000e-03,5.46478354e-01
3.29000000e-03,5.46875190e-01
3.29500000e-03,5.47273832e-01
3.30000000e-03,5.47674268e-01
3.30500000e-03,5.48076484e-01
3.31000000e-03,5.48480468e-01
3.31500000e-03,5.48886209e-01
3.32000000e-03,5.49293695e-01
3.32500000e-03,5.49702912e-01
3.33000000e-03,5.50113849e-01
3.33500000e-03,5.50526495e-01
3.34000000e-03,5.50940838e-01
3.34500000e-03,5.51356865e-01
3.35000000e-03,5.51774566e-01
3.35500000e-03,5.52193929e-01
3.36000000e-03,5.52614943e-01
3.36500000e-03,5.53037596e-01
3.37000000e-03,5.53461877e-01
3.37500000e-03,5.53887775e-01
3.38000000e-03,5.54315279e-01
3.38500000e-03,5.54744379e-01
3.39000000e-03,5.55175062e-01
3.39500000e-03,5.55607320e-01
3.40000000e-03,5.56041140e-01
3.40500000e-03,5.56476513e-01
3.41000000e-03,5.56913428e-01
3.41500000e-03,5.57351875e-01
3.42000000e-03,5.57791842e-01
3.42500000e-03,5.58233321e-01
3.43000000e-03,5.58676301e-01
3.43500000e-03,5.59120771e-01
3.44000000e-03,5.59566722e-01
3.44500000e-03,5.60014143e-01
3.45000000e-03,5.60463025e-01
3.45500000e-03,5.60913359e-01
3.46000000e-03,5.61365134e-01
3.46500000e-03,5.61818341e-01
3.47000000e-03,5.62272970e-01
3.47500000e-03,5.62729013e-01
3.48000000e-03,5.63186460e-01
3.48500000e-03,5.63645301e-01
3.49000000e-03,5.64105527e-01
3.49500000e-03,5.64567129e-01
3.50000000e-03,5.65030098e-01


==> figures/data/sens_fgm_fem_m30.csv <==
disp,force
5.00000000e-06,4.21442393e-01
1.00000000e-05,8.42326943e-01
1.50000000e-05,1.26278831e+00
2.00000000e-05,1.68288269e+00
2.50000000e-05,2.10264014e+00
3.00000000e-05,2.52207706e+00
3.50000000e-05,2.94120203e+00
4.00000000e-05,3.36001872e+00
4.50000000e-05,3.77852754e+00
5.00000000e-05,4.19672668e+00
5.50000000e-05,4.61461279e+00
6.00000000e-05,5.03218141e+00
6.50000000e-05,5.44942736e+00
7.00000000e-05,5.86634495e+00
7.50000000e-05,6.28292818e+00
8.00000000e-05,6.69917089e+00
8.50000000e-05,7.11506681e+00
9.00000000e-05,7.53060973e+00
9.50000000e-05,7.94579348e+00
1.00000000e-04,8.36061200e+00
1.05000000e-04,8.77505939e+00
1.10000000e-04,9.18912989e+00
1.15000000e-04,9.60281793e+00
1.20000000e-04,1.00161181e+01
1.25000000e-04,1.04290252e+01
1.30000000e-04,1.08415341e+01
1.35000000e-04,1.12536400e+01
1.40000000e-04,1.16653381e+01
1.45000000e-04,1.20766239e+01
1.50000000e-04,1.24874929e+01
1.55000000e-04,1.28979409e+01
1.60000000e-04,1.33079636e+01
1.65000000e-04,1.37175569e+01
1.70000000e-04,1.41267170e+01
1.75000000e-04,1.45354398e+01
1.80000000e-04,1.49437216e+01
1.85000000e-04,1.53515587e+01
1.90000000e-04,1.57589473e+01
1.95000000e-04,1.61658838e+01
2.00000000e-04,1.65723646e+01
2.05000000e-04,1.69783862e+01
2.10000000e-04,1.73839449e+01
2.15000000e-04,1.77890374e+01
2.20000000e-04,1.81936600e+01
2.25000000e-04,1.85978093e+01
2.30000000e-04,1.90014819e+01
2.35000000e-04,1.94046741e+01
2.40000000e-04,1.98073826e+01
2.45000000e-04,2.02096039e+01
2.50000000e-04,2.06113343e+01
2.55000000e-04,2.10125705e+01
2.60000000e-04,2.14133088e+01
2.65000000e-04,2.18135457e+01
2.70000000e-04,2.22132776e+01
2.75000000e-04,2.26125010e+01
2.80000000e-04,2.30283662e+01
2.85000000e-04,2.34272287e+01
2.90000000e-04,2.38255748e+01
2.95000000e-04,2.42234105e+01
3.00000000e-04,2.46207319e+01
3.05000000e-04,2.50095874e+01
3.10000000e-04,2.54094782e+01
3.15000000e-04,2.58089082e+01
3.20000000e-04,2.62080877e+01
3.25000000e-04,2.66071132e+01
3.30000000e-04,2.70060115e+01
3.35000000e-04,2.74047912e+01
3.40000000e-04,2.78034569e+01
3.45000000e-04,2.82020042e+01
3.50000000e-04,2.86004322e+01
3.55000000e-04,2.89987419e+01
3.60000000e-04,2.93969350e+01
3.65000000e-04,2.97950137e+01
3.70000000e-04,3.01929803e+01
3.75000000e-04,3.05908374e+01
3.80000000e-04,3.09885879e+01
3.85000000e-04,3.13862343e+01
3.90000000e-04,3.17837794e+01
3.95000000e-04,3.21812256e+01
4.00000000e-04,3.25785752e+01
4.05000000e-04,3.29758306e+01
4.10000000e-04,3.33729935e+01
4.15000000e-04,3.37700659e+01
4.20000000e-04,3.41670492e+01
4.25000000e-04,3.45639447e+01
4.30000000e-04,3.49607537e+01
4.35000000e-04,3.53574770e+01
4.40000000e-04,3.57541153e+01
4.45000000e-04,3.61506691e+01
4.50000000e-04,3.65471388e+01
4.55000000e-04,3.69435245e+01
4.60000000e-04,3.73398263e+01
4.65000000e-04,3.77360439e+01
4.70000000e-04,3.81321771e+01
4.75000000e-04,3.85282254e+01
4.80000000e-04,3.89241884e+01
4.85000000e-04,3.93200652e+01
4.90000000e-04,3.97158552e+01
4.95000000e-04,4.01115574e+01
5.00000000e-04,4.05071709e+01
5.05000000e-04,4.09026946e+01
5.10000000e-04,4.12981274e+01
5.15000000e-04,4.16934681e+01
5.20000000e-04,4.20887153e+01
5.25000000e-04,4.24838678e+01
5.30000000e-04,4.28789242e+01
5.35000000e-04,4.32738829e+01
5.40000000e-04,4.36687425e+01
5.45000000e-04,4.40635014e+01
5.50000000e-04,4.44581580e+01
5.55000000e-04,4.48527107e+01
5.60000000e-04,4.52471577e+01
5.65000000e-04,4.56414974e+01
5.70000000e-04,4.60357279e+01
5.75000000e-04,4.64298476e+01
5.80000000e-04,4.68238545e+01
5.85000000e-04,4.72177467e+01
5.90000000e-04,4.76115225e+01
5.95000000e-04,4.80051798e+01
6.00000000e-04,4.83987168e+01
6.05000000e-04,4.87921314e+01
6.10000000e-04,4.91854215e+01
6.15000000e-04,4.95785853e+01
6.20000000e-04,4.99716206e+01
6.25000000e-04,5.03645253e+01
6.30000000e-04,5.07572972e+01
6.35000000e-04,5.11499343e+01
6.40000000e-04,5.15424344e+01
6.45000000e-04,5.19347953e+01
6.50000000e-04,5.23270147e+01
6.55000000e-04,5.27190904e+01
6.60000000e-04,5.31110200e+01
6.65000000e-04,5.35028015e+01
6.70000000e-04,5.38944323e+01
6.75000000e-04,5.42859100e+01
6.80000000e-04,5.46772325e+01
6.85000000e-04,5.50683971e+01
6.90000000e-04,5.54594015e+01
6.95000000e-04,5.58502431e+01
7.00000000e-04,5.62409196e+01
7.05000000e-04,5.66314283e+01
7.10000000e-04,5.70217667e+01
7.15000000e-04,5.74119321e+01
7.20000000e-04,5.78019221e+01
7.25000000e-04,5.81917338e+01
7.30000000e-04,5.85813647e+01
7.35000000e-04,5.89708120e+01
7.40000000e-04,5.93600729e+01
7.45000000e-04,5.97491447e+01
7.50000000e-04,6.01445981e+01
7.55000000e-04,6.05276731e+01
7.60000000e-04,6.09216908e+01
7.65000000e-04,6.13044453e+01
7.70000000e-04,6.16979669e+01
7.75000000e-04,6.20803965e+01
7.80000000e-04,6.24734104e+01
7.85000000e-04,6.28555058e+01
7.90000000e-04,6.32479952e+01
7.95000000e-04,6.36297473e+01
8.00000000e-04,6.40216952e+01
8.05000000e-04,6.44030948e+01
8.10000000e-04,6.47944837e+01
8.15000000e-04,6.51806373e+01
8.20000000e-04,6.55664293e+01
8.25000000e-04,6.59519851e+01
8.30000000e-04,6.63372967e+01
8.35000000e-04,6.67223589e+01
8.40000000e-04,6.71071674e+01
8.45000000e-04,6.74917184e+01
8.50000000e-04,6.78760077e+01
8.55000000e-04,6.82600313e+01
8.60000000e-04,6.86437849e+01
8.65000000e-04,6.90272643e+01
8.70000000e-04,6.94104651e+01
8.75000000e-04,6.97933828e+01
8.80000000e-04,7.01760128e+01
8.85000000e-04,7.05583503e+01
8.90000000e-04,7.09403905e+01
8.95000000e-04,7.13221284e+01
9.00000000e-04,7.17035589e+01
9.05000000e-04,7.20846767e+01
9.10000000e-04,7.24654764e+01
9.15000000e-04,7.28459524e+01
9.20000000e-04,7.32260989e+01
9.25000000e-04,7.36059100e+01
9.30000000e-04,7.39853793e+01
9.35000000e-04,7.43645006e+01
9.40000000e-04,7.47432672e+01
9.45000000e-04,7.51216722e+01
9.50000000e-04,7.54997083e+01
9.55000000e-04,7.58773681e+01
9.60000000e-04,7.62546438e+01
9.65000000e-04,7.66315273e+01
9.70000000e-04,7.70080099e+01
9.75000000e-04,7.73840826e+01
9.80000000e-04,7.77597361e+01
9.85000000e-04,7.81349600e+01
9.90000000e-04,7.85097436e+01
9.95000000e-04,7.88840753e+01
1.00000000e-03,7.92579432e+01
1.00500000e-03,7.96313341e+01
1.01000000e-03,8.00042345e+01
1.01500000e-03,8.03766293e+01
1.02000000e-03,8.07485029e+01
1.02500000e-03,8.11198382e+01
1.03000000e-03,8.14906169e+01
1.03500000e-03,8.18608191e+01
1.04000000e-03,8.22304229e+01
1.04500000e-03,8.25994050e+01
1.05000000e-03,8.29677396e+01
1.05500000e-03,8.33353982e+01
1.06000000e-03,8.37023490e+01
1.06500000e-03,8.40685563e+01
1.07000000e-03,8.44339799e+01
1.07500000e-03,8.47985752e+01
1.08000000e-03,8.51622915e+01
1.08500000e-03,8.55250703e+01
1.09000000e-03,8.58868424e+01
1.09500000e-03,8.62475262e+01
1.10000000e-03,8.66070270e+01
1.10500000e-03,8.69652325e+01
1.11000000e-03,8.73220153e+01
1.11500000e-03,8.76772258e+01
1.12000000e-03,8.80306877e+01
1.12500000e-03,8.83821897e+01
1.13000000e-03,8.87314736e+01
1.13500000e-03,8.90782125e+01
1.14000000e-03,8.94219857e+01
1.14500000e-03,8.97622444e+01
1.15000000e-03,9.00815453e+01
1.15500000e-03,9.03735498e+01
1.16000000e-03,8.59729253e+01
1.16500000e-03,8.25320790e+01
1.17000000e-03,8.19177177e+01
1.17500000e-03,8.15304100e+01
1.18000000e-03,8.09181656e+01
1.18500000e-03,8.09130200e+01
1.19000000e-03,8.03283062e+01
1.19500000e-03,7.99228471e+01
1.20000000e-03,7.93553070e+01
1.20500000e-03,7.89379216e+01
1.21000000e-03,7.83456831e+01
1.21500000e-03,7.83443684e+01
1.22000000e-03,7.77672193e+01
1.22500000e-03,7.73314093e+01
1.23000000e-03,7.71641634e+01
1.23500000e-03,7.67416089e+01
1.24000000e-03,7.62195388e+01
1.24500000e-03,7.60551325e+01
1.25000000e-03,7.56832598e+01
1.25500000e-03,7.51000102e+01
1.26000000e-03,7.50957658e+01
1.26500000e-03,7.45262325e+01
1.27000000e-03,7.40992136e+01
1.27500000e-03,7.39863658e+01
1.28000000e-03,7.34733587e+01
1.28500000e-03,7.34493134e+01
1.29000000e-03,7.28819705e+01
1.29500000e-03,7.28888044e+01
1.30000000e-03,7.23347721e+01
1.30500000e-03,7.23383631e+01
1.31000000e-03,7.18045106e+01
1.31500000e-03,7.17749079e+01
1.32000000e-03,7.12735810e+01
1.32500000e-03,7.12395940e+01
1.33000000e-03,7.07503166e+01
1.33500000e-03,7.07098624e+01
1.34000000e-03,7.02308048e+01
1.34500000e-03,7.01202466e+01
1.35000000e-03,6.97806869e+01
1.35500000e-03,6.95920000e+01
1.36000000e-03,6.95736152e+01
1.36500000e-03,6.90721392e+01
1.37000000e-03,6.90489995e+01
1.37500000e-03,6.89588185e+01
1.38000000e-03,6.84584397e+01
1.38500000e-03,6.84609317e+01
1.39000000e-03,6.79435204e+01
1.39500000e-03,6.79720196e+01
1.40000000e-03,6.79020398e+01
1.40500000e-03,6.74267151e+01
1.41000000e-03,6.73525504e+01
1.41500000e-03,6.73475644e+01
1.42000000e-03,6.68748220e+01
1.42500000e-03,6.68027668e+01
1.43000000e-03,6.67905570e+01
1.43500000e-03,6.62947627e+01
1.44000000e-03,6.62791691e+01
1.44500000e-03,6.62305847e+01
1.45000000e-03,6.61830787e+01
1.45500000e-03,6.56975808e+01
1.46000000e-03,6.57098613e+01
1.46500000e-03,6.56551359e+01
1.47000000e-03,6.52030645e+01
1.47500000e-03,6.51438379e+01
1.48000000e-03,6.51210581e+01
1.48500000e-03,6.50941162e+01
1.49000000e-03,6.45955029e+01
1.49500000e-03,6.45979701e+01
1.50000000e-03,6.45674504e+01
1.50500000e-03,6.45361814e+01
1.51000000e-03,6.40674897e+01
1.51500000e-03,6.40352853e+01
1.52000000e-03,6.39998386e+01
1.52500000e-03,6.39971692e+01
1.53000000e-03,6.39603408e+01
1.53500000e-03,6.34904297e+01
1.54000000e-03,6.34503479e+01
1.54500000e-03,6.34451289e+01
1.55000000e-03,6.34352703e+01
1.55500000e-03,6.29970320e+01
1.56000000e-03,6.29206015e+01
1.56500000e-03,6.28794563e+01
1.57000000e-03,6.28680401e+01
1.57500000e-03,6.28574043e+01
1.58000000e-03,6.27844358e+01
1.58500000e-03,6.23421986e+01
1.59000000e-03,6.23584649e+01
1.59500000e-03,6.23106168e+01
1.60000000e-03,6.22956259e+01
1.60500000e-03,6.23093370e+01
1.61000000e-03,6.18938660e+01
1.61500000e-03,6.17785306e+01
1.62000000e-03,6.17612575e+01
1.62500000e-03,6.17401168e+01
1.63000000e-03,6.17498049e+01
1.63500000e-03,6.17268467e+01
1.64000000e-03,6.15836752e+01
1.64500000e-03,6.12335804e+01
1.65000000e-03,6.11806106e+01
1.65500000e-03,6.11857721e+01
1.66000000e-03,6.11609102e+01
1.66500000e-03,6.11350818e+01
1.67000000e-03,6.11399176e+01
1.67500000e-03,6.11126782e+01
1.68000000e-03,6.06705131e+01
1.68500000e-03,6.06405372e+01
1.69000000e-03,6.05815931e+01
1.69500000e-03,6.05840444e+01
1.70000000e-03,6.05558439e+01
1.70500000e-03,6.05566679e+01
1.71000000e-03,6.05565310e+01
1.71500000e-03,6.05256786e+01
1.72000000e-03,6.01302900e+01
1.72500000e-03,6.00669514e+01
1.73000000e-03,6.00332878e+01
1.73500000e-03,6.00298987e+01
1.74000000e-03,5.99945403e+01
1.74500000e-03,5.99901832e+01
1.75000000e-03,5.99559225e+01
1.75500000e-03,5.99516864e+01
1.76000000e-03,5.99471984e+01
1.76500000e-03,5.99414220e+01
1.77000000e-03,5.96392807e+01
1.77500000e-03,5.95064511e+01
1.78000000e-03,5.94383681e+01
1.78500000e-03,5.94320588e+01
1.79000000e-03,5.93934358e+01
1.79500000e-03,5.93863291e+01
1.80000000e-03,5.93764641e+01
1.80500000e-03,5.93666108e+01
1.81000000e-03,5.93556818e+01
1.81500000e-03,5.93442470e+01
1.82000000e-03,5.93333694e+01
1.82500000e-03,5.93215996e+01
1.83000000e-03,5.93102607e+01
1.83500000e-03,5.92995248e+01
1.84000000e-03,5.89611745e+01
1.84500000e-03,5.89164497e+01
1.85000000e-03,5.88427931e+01
1.85500000e-03,5.88304788e+01
1.86000000e-03,5.88155258e+01
1.86500000e-03,5.88008030e+01
1.87000000e-03,5.87563506e+01
1.87500000e-03,5.87436910e+01
1.88000000e-03,5.87293998e+01
1.88500000e-03,5.87158619e+01
1.89000000e-03,5.87012537e+01
1.89500000e-03,5.87150519e+01
1.90000000e-03,5.86976555e+01
1.90500000e-03,5.86807243e+01
1.91000000e-03,5.86641476e+01
1.91500000e-03,5.86477922e+01
1.92000000e-03,5.86599001e+01
1.92500000e-03,5.86413290e+01
1.93000000e-03,5.86239484e+01
1.93500000e-03,5.86068957e+01
1.94000000e-03,5.86184338e+01
1.94500000e-03,5.86002032e+01
1.95000000e-03,5.86103217e+01
1.95500000e-03,5.85916597e+01
1.96000000e-03,5.86008993e+01
1.96500000e-03,5.86097877e+01
1.97000000e-03,5.85888366e+01
1.97500000e-03,5.85974303e+01
1.98000000e-03,5.85764241e+01
1.98500000e-03,5.83466393e+01
1.99000000e-03,5.82952591e+01
1.99500000e-03,5.82734526e+01
2.00000000e-03,5.82516280e+01
2.00500000e-03,5.82580394e+01
2.01000000e-03,5.82348756e+01
2.01500000e-03,5.82407764e+01
2.02000000e-03,5.82175515e+01
2.02500000e-03,5.82236657e+01
2.03000000e-03,5.82284075e+01
2.03500000e-03,5.82052236e+01
2.04000000e-03,5.82109977e+01
2.04500000e-03,5.82162021e+01
2.05000000e-03,5.82207642e+01
2.05500000e-03,5.82248460e+01
2.06000000e-03,5.82286796e+01
2.06500000e-03,5.82321395e+01
2.07000000e-03,5.82356338e+01
2.07500000e-03,5.82389515e+01
2.08000000e-03,5.82423940e+01
2.08500000e-03,5.82459591e+01
2.09000000e-03,5.82497226e+01
2.09500000e-03,5.82808756e+01
2.10000000e-03,5.82826528e+01
2.10500000e-03,5.82850828e+01
2.11000000e-03,5.82883259e+01
2.11500000e-03,5.83190899e+01
2.12000000e-03,5.83210378e+01
2.12500000e-03,5.83511248e+01
2.13000000e-03,5.83523656e+01
2.13500000e-03,5.83821610e+01
2.14000000e-03,5.83834949e+01
2.14500000e-03,5.84130549e+01
2.15000000e-03,5.84418070e+01
2.15500000e-03,5.84422624e+01
2.16000000e-03,5.84716320e+01
2.16500000e-03,5.85002471e+01
2.17000000e-03,5.85278475e+01
2.17500000e-03,5.85554287e+01
2.18000000e-03,5.85825539e+01
2.18500000e-03,5.86090564e+01
2.19000000e-03,5.86360226e+01
2.19500000e-03,5.86626584e+01
2.20000000e-03,5.86890972e+01
2.20500000e-03,5.87163621e+01
2.21000000e-03,5.87434270e+01
2.21500000e-03,5.87706534e+01
2.22000000e-03,5.88255816e+01
2.22500000e-03,5.88513467e+01
2.23000000e-03,5.88777380e+01
2.23500000e-03,5.89319949e+01
2.24000000e-03,5.89576801e+01
2.24500000e-03,5.89842496e+01
2.25000000e-03,5.90384570e+01
2.25500000e-03,5.90648833e+01
2.26000000e-03,5.91188694e+01
2.26500000e-03,5.91715211e+01
2.27000000e-03,5.91966243e+01
2.27500000e-03,5.92501445e+01
2.28000000e-03,5.93026208e+01
2.28500000e-03,5.93274824e+01
2.29000000e-03,5.93808598e+01
2.29500000e-03,5.94337933e+01
2.30000000e-03,5.94862654e+01
2.30500000e-03,5.95378484e+01
2.31000000e-03,5.95888514e+01
2.31500000e-03,5.96395737e+01
2.32000000e-03,5.96901989e+01
2.32500000e-03,5.97132535e+01
2.33000000e-03,5.96508053e+01
2.33500000e-03,5.96152073e+01
2.34000000e-03,5.96369871e+01
2.34500000e-03,5.96865165e+01
2.35000000e-03,5.97358805e+01
2.35500000e-03,5.97584352e+01
2.36000000e-03,5.98090253e+01
2.36500000e-03,5.98595757e+01
2.37000000e-03,5.99108061e+01
2.37500000e-03,5.99621173e+01
2.38000000e-03,6.00131565e+01
2.38500000e-03,6.00910510e+01
2.39000000e-03,6.01399755e+01
2.39500000e-03,6.01907184e+01
2.40000000e-03,6.02684489e+01
2.40500000e-03,6.03170353e+01
2.41000000e-03,6.03671466e+01
2.41500000e-03,6.04443385e+01
2.42000000e-03,6.04927552e+01
2.42500000e-03,6.05694179e+01
2.43000000e-03,6.06171930e+01
2.43500000e-03,6.06934715e+01
2.44000000e-03,6.07402126e+01
2.44500000e-03,6.07315742e+01
2.45000000e-03,6.07191887e+01
2.45500000e-03,6.07365562e+01
2.46000000e-03,6.07821727e+01
2.46500000e-03,6.08276833e+01
2.47000000e-03,6.08748439e+01
2.47500000e-03,6.09500998e+01
2.48000000e-03,6.09970671e+01
2.48500000e-03,6.10720065e+01
2.49000000e-03,6.11451413e+01
2.49500000e-03,6.11907834e+01
2.50000000e-03,6.12655476e+01
2.50500000e-03,6.13390024e+01
2.51000000e-03,6.14118724e+01
2.51500000e-03,6.14574096e+01
2.52000000e-03,6.15318627e+01
2.52500000e-03,6.16048546e+01
2.53000000e-03,6.16500903e+01
2.53500000e-03,6.17233047e+01
2.54000000e-03,6.17386251e+01
2.54500000e-03,6.17531170e+01
2.55000000e-03,6.17680715e+01
2.55500000e-03,6.18113405e+01
2.56000000e-03,6.18548815e+01
2.56500000e-03,6.19270555e+01
2.57000000e-03,6.19982210e+01
2.57500000e-03,6.20692636e+01
2.58000000e-03,6.21401042e+01
2.58500000e-03,6.22104515e+01
2.59000000e-03,6.22802014e+01
2.59500000e-03,6.23495709e+01
2.60000000e-03,6.24188556e+01
2.60500000e-03,6.24610532e+01
2.61000000e-03,6.25327210e+01
2.61500000e-03,6.26026515e+01
2.62000000e-03,6.26441500e+01
2.62500000e-03,6.26859404e+01
2.63000000e-03,6.27258804e+01
2.63500000e-03,6.27361540e+01
2.64000000e-03,6.27751868e+01
2.64500000e-03,6.28158424e+01
2.65000000e-03,6.28859406e+01
2.65500000e-03,6.29550956e+01
2.66000000e-03,6.30240655e+01
2.66500000e-03,6.30926137e+01
2.67000000e-03,6.31606007e+01
2.67500000e-03,6.32281989e+01
2.68000000e-03,6.32957411e+01
2.68500000e-03,6.33631428e+01
2.69000000e-03,6.34301189e+01
2.69500000e-03,6.34687858e+01
2.70000000e-03,6.35085278e+01
2.70500000e-03,6.35461885e+01
2.71000000e-03,6.35821262e+01
2.71500000e-03,6.35897217e+01
2.72000000e-03,6.36269906e+01
2.72500000e-03,6.36927748e+01
2.73000000e-03,6.37296065e+01
2.73500000e-03,6.37970883e+01
2.74000000e-03,6.38631840e+01
2.74500000e-03,6.39286901e+01
2.75000000e-03,6.39934758e+01
2.75500000e-03,6.40297468e+01
2.76000000e-03,6.40959629e+01
2.76500000e-03,6.41321157e+01
2.77000000e-03,6.41684770e+01
2.77500000e-03,6.41445993e+01
2.78000000e-03,6.41190974e+01
2.78500000e-03,6.41242339e+01
2.79000000e-03,6.41294305e+01
2.79500000e-03,6.41628053e+01
2.80000000e-03,6.41664641e+01
2.80500000e-03,6.41702016e+01
2.81000000e-03,6.40872328e+01
2.81500000e-03,5.27957244e-01
2.82000000e-03,5.20288518e-01
2.82500000e-03,5.19892929e-01
2.83000000e-03,5.19947119e-01
2.83500000e-03,5.20032286e-01
2.84000000e-03,5.20121187e-01
2.84500000e-03,5.20213185e-01
2.85000000e-03,5.20308656e-01
2.85500000e-03,5.20407770e-01
2.86000000e-03,5.20510586e-01
2.86500000e-03,5.20617125e-01
2.87000000e-03,5.20727390e-01
2.87500000e-03,5.20841378e-01
2.88000000e-03,5.20959076e-01
2.88500000e-03,5.21080470e-01
2.89000000e-03,5.21205540e-01
2.89500000e-03,5.21334268e-01
2.90000000e-03,5.21466630e-01
2.90500000e-03,5.21602605e-01
2.91000000e-03,5.21742169e-01
2.91500000e-03,5.21885297e-01
2.92000000e-03,5.22031966e-01
2.92500000e-03,5.22182148e-01
2.93000000e-03,5.22335819e-01
2.93500000e-03,5.22492955e-01
2.94000000e-03,5.22653533e-01
2.94500000e-03,5.22817526e-01
2.95000000e-03,5.22984911e-01
2.95500000e-03,5.23155661e-01
2.96000000e-03,5.23329752e-01
2.96500000e-03,5.23507160e-01
2.97000000e-03,5.23687857e-01
2.97500000e-03,5.23871807e-01
2.98000000e-03,5.24058998e-01
2.98500000e-03,5.24249408e-01
2.99000000e-03,5.24443010e-01
2.99500000e-03,5.24639783e-01
3.00000000e-03,5.24839701e-01
3.00500000e-03,5.25042741e-01
3.01000000e-03,5.25248879e-01
3.01500000e-03,5.25458092e-01
3.02000000e-03,5.25670356e-01
3.02500000e-03,5.25885649e-01
3.03000000e-03,5.26103947e-01
3.03500000e-03,5.26325228e-01
3.04000000e-03,5.26549469e-01
3.04500000e-03,5.26776647e-01
3.05000000e-03,5.27006741e-01
3.05500000e-03,5.27239729e-01
3.06000000e-03,5.27475588e-01
3.06500000e-03,5.27714296e-01
3.07000000e-03,5.27955834e-01
3.07500000e-03,5.28200178e-01
3.08000000e-03,5.28447307e-01
3.08500000e-03,5.28697202e-01
3.09000000e-03,5.28949840e-01
3.09500000e-03,5.29205203e-01
3.10000000e-03,5.29463268e-01
3.10500000e-03,5.29724016e-01
3.11000000e-03,5.29987426e-01
3.11500000e-03,5.30253479e-01
3.12000000e-03,5.30522155e-01
3.12500000e-03,5.30793434e-01
3.13000000e-03,5.31067298e-01
3.13500000e-03,5.31343725e-01
3.14000000e-03,5.31622699e-01
3.14500000e-03,5.31904199e-01
3.15000000e-03,5.32188207e-01
3.15500000e-03,5.32474705e-01
3.16000000e-03,5.32763673e-01
3.16500000e-03,5.33055094e-01
3.17000000e-03,5.33348950e-01
3.17500000e-03,5.33645222e-01
3.18000000e-03,5.33943893e-01
3.18500000e-03,5.34244946e-01
3.19000000e-03,5.34548362e-01
3.19500000e-03,5.34854124e-01
3.20000000e-03,5.35162216e-01
3.20500000e-03,5.35472620e-01
3.21000000e-03,5.35785319e-01
3.21500000e-03,5.36100298e-01
3.22000000e-03,5.36417538e-01
3.22500000e-03,5.36737023e-01
3.23000000e-03,5.37058738e-01
3.23500000e-03,5.37382667e-01
3.24000000e-03,5.37708792e-01
3.24500000e-03,5.38037099e-01
3.25000000e-03,5.38367571e-01
3.25500000e-03,5.38700193e-01
3.26000000e-03,5.39034949e-01
3.26500000e-03,5.39371825e-01
3.27000000e-03,5.39710805e-01
3.27500000e-03,5.40051873e-01
3.28000000e-03,5.40395016e-01
3.28500000e-03,5.40740217e-01
3.29000000e-03,5.41087462e-01
3.29500000e-03,5.41436736e-01
3.30000000e-03,5.41788025e-01
3.30500000e-03,5.42141316e-01
3.31000000e-03,5.42496592e-01
3.31500000e-03,5.42853842e-01
3.32000000e-03,5.43213051e-01
3.32500000e-03,5.43574205e-01
3.33000000e-03,5.43937290e-01
3.33500000e-03,5.44302293e-01
3.34000000e-03,5.44669200e-01
3.34500000e-03,5.45037998e-01
3.35000000e-03,5.45408673e-01
3.35500000e-03,5.45781213e-01
3.36000000e-03,5.46155604e-01
3.36500000e-03,5.46531834e-01
3.37000000e-03,5.46909889e-01
3.37500000e-03,5.47289757e-01
3.38000000e-03,5.47671425e-01
3.38500000e-03,5.48054881e-01
3.39000000e-03,5.48440112e-01
3.39500000e-03,5.48827106e-01
3.40000000e-03,5.49215851e-01
3.40500000e-03,5.49606335e-01
3.41000000e-03,5.49998545e-01
3.41500000e-03,5.50392470e-01
3.42000000e-03,5.50788098e-01
3.42500000e-03,5.51185418e-01
3.43000000e-03,5.51584417e-01
3.43500000e-03,5.51985084e-01
3.44000000e-03,5.52387408e-01
3.44500000e-03,5.52791377e-01
3.45000000e-03,5.53196980e-01
3.45500000e-03,5.53604206e-01
3.46000000e-03,5.54013044e-01
3.46500000e-03,5.54423482e-01
3.47000000e-03,5.54835512e-01
3.47500000e-03,5.55249119e-01
3.48000000e-03,5.55664296e-01
3.48500000e-03,5.56081030e-01
3.49000000e-03,5.56499312e-01
3.49500000e-03,5.56919131e-01
3.50000000e-03,5.57340476e-01


==> figures/data/sens_fgm_fem_p30.csv <==
disp,force
5.00000000e-06,4.23657382e-01
1.00000000e-05,8.47860764e-01
1.50000000e-05,1.27247478e+00
2.00000000e-05,1.69743822e+00
2.50000000e-05,2.12271729e+00
3.00000000e-05,2.54829183e+00
3.50000000e-05,2.97414944e+00
4.00000000e-05,3.40028260e+00
4.50000000e-05,3.82668695e+00
5.00000000e-05,4.25336033e+00
5.50000000e-05,4.68030204e+00
6.00000000e-05,5.10751241e+00
6.50000000e-05,5.53499248e+00
7.00000000e-05,5.96274370e+00
7.50000000e-05,6.39076780e+00
8.00000000e-05,6.81906662e+00
8.50000000e-05,7.24764202e+00
9.00000000e-05,7.67649581e+00
9.50000000e-05,8.10562965e+00
1.00000000e-04,8.53504507e+00
1.05000000e-04,8.96474339e+00
1.10000000e-04,9.39472573e+00
1.15000000e-04,9.82499299e+00
1.20000000e-04,1.02555458e+01
1.25000000e-04,1.06863847e+01
1.30000000e-04,1.11175099e+01
1.35000000e-04,1.15489213e+01
1.40000000e-04,1.19806188e+01
1.45000000e-04,1.24126021e+01
1.50000000e-04,1.28448704e+01
1.55000000e-04,1.32774231e+01
1.60000000e-04,1.37102594e+01
1.65000000e-04,1.41433780e+01
1.70000000e-04,1.45767778e+01
1.75000000e-04,1.50104575e+01
1.80000000e-04,1.54444155e+01
1.85000000e-04,1.58786505e+01
1.90000000e-04,1.63131605e+01
1.95000000e-04,1.67479440e+01
2.00000000e-04,1.71829991e+01
2.05000000e-04,1.76183238e+01
2.10000000e-04,1.80539161e+01
2.15000000e-04,1.84897739e+01
2.20000000e-04,1.89258953e+01
2.25000000e-04,1.93622779e+01
2.30000000e-04,1.97989195e+01
2.35000000e-04,2.02358180e+01
2.40000000e-04,2.06729709e+01
2.45000000e-04,2.11103760e+01
2.50000000e-04,2.15480308e+01
2.55000000e-04,2.19859330e+01
2.60000000e-04,2.24240802e+01
2.65000000e-04,2.28624699e+01
2.70000000e-04,2.33010995e+01
2.75000000e-04,2.37399667e+01
2.80000000e-04,2.41790690e+01
2.85000000e-04,2.46184037e+01
2.90000000e-04,2.50579684e+01
2.95000000e-04,2.54977604e+01
3.00000000e-04,2.59377774e+01
3.05000000e-04,2.63769408e+01
3.10000000e-04,2.68158113e+01
3.15000000e-04,2.72544631e+01
3.20000000e-04,2.76929606e+01
3.25000000e-04,2.81313385e+01
3.30000000e-04,2.85696153e+01
3.35000000e-04,2.90078011e+01
3.40000000e-04,2.94459012e+01
3.45000000e-04,2.98839163e+01
3.50000000e-04,3.03218455e+01
3.55000000e-04,3.07596859e+01
3.60000000e-04,3.11974338e+01
3.65000000e-04,3.16350845e+01
3.70000000e-04,3.20726330e+01
3.75000000e-04,3.25100740e+01
3.80000000e-04,3.29474018e+01
3.85000000e-04,3.33846107e+01
3.90000000e-04,3.38216953e+01
3.95000000e-04,3.42586503e+01
4.00000000e-04,3.46954704e+01
4.05000000e-04,3.51321504e+01
4.10000000e-04,3.55686855e+01
4.15000000e-04,3.60050711e+01
4.20000000e-04,3.64413027e+01
4.25000000e-04,3.68773761e+01
4.30000000e-04,3.73132873e+01
4.35000000e-04,3.77490324e+01
4.40000000e-04,3.81846079e+01
4.45000000e-04,3.86200103e+01
4.50000000e-04,3.90552365e+01
4.55000000e-04,3.94902835e+01
4.60000000e-04,3.99251483e+01
4.65000000e-04,4.03598284e+01
4.70000000e-04,4.07943210e+01
4.75000000e-04,4.12286237e+01
4.80000000e-04,4.16627344e+01
4.85000000e-04,4.20966507e+01
4.90000000e-04,4.25303705e+01
4.95000000e-04,4.29638920e+01
5.00000000e-04,4.33972131e+01
5.05000000e-04,4.38303321e+01
5.10000000e-04,4.42632472e+01
5.15000000e-04,4.46959567e+01
5.20000000e-04,4.51284590e+01
5.25000000e-04,4.55607526e+01
5.30000000e-04,4.59928359e+01
5.35000000e-04,4.64247076e+01
5.40000000e-04,4.68563661e+01
5.45000000e-04,4.72878101e+01
5.50000000e-04,4.77190383e+01
5.55000000e-04,4.81500493e+01
5.60000000e-04,4.85808419e+01
5.65000000e-04,4.90114149e+01
5.70000000e-04,4.94417670e+01
5.75000000e-04,4.98718970e+01
5.80000000e-04,5.03018037e+01
5.85000000e-04,5.07314861e+01
5.90000000e-04,5.11609430e+01
5.95000000e-04,5.15901733e+01
6.00000000e-04,5.20191758e+01
6.05000000e-04,5.24479494e+01
6.10000000e-04,5.28764932e+01
6.15000000e-04,5.33048060e+01
6.20000000e-04,5.37328867e+01
6.25000000e-04,5.41607343e+01
6.30000000e-04,5.45883480e+01
6.35000000e-04,5.50157266e+01
6.40000000e-04,5.54428691e+01
6.45000000e-04,5.58697744e+01
6.50000000e-04,5.62964416e+01
6.55000000e-04,5.67228697e+01
6.60000000e-04,5.71490577e+01
6.65000000e-04,5.75750047e+01
6.70000000e-04,5.80007095e+01
6.75000000e-04,5.84261714e+01
6.80000000e-04,5.88513894e+01
6.85000000e-04,5.92763624e+01
6.90000000e-04,5.97010895e+01
6.95000000e-04,6.01255697e+01
7.00000000e-04,6.05498022e+01
7.05000000e-04,6.09737859e+01
7.10000000e-04,6.13975199e+01
7.15000000e-04,6.18210033e+01
7.20000000e-04,6.22442350e+01
7.25000000e-04,6.26672142e+01
7.30000000e-04,6.30899400e+01
7.35000000e-04,6.35124114e+01
7.40000000e-04,6.39346273e+01
7.45000000e-04,6.43565869e+01
7.50000000e-04,6.47782892e+01
7.55000000e-04,6.51997333e+01
7.60000000e-04,6.56209182e+01
7.65000000e-04,6.60418429e+01
7.70000000e-04,6.64625065e+01
7.75000000e-04,6.68829081e+01
7.80000000e-04,6.73030466e+01
7.85000000e-04,6.77229210e+01
7.90000000e-04,6.81425305e+01
7.95000000e-04,6.85618739e+01
8.00000000e-04,6.89809505e+01
8.05000000e-04,6.93997590e+01
8.10000000e-04,6.98182986e+01
8.15000000e-04,7.02365681e+01
8.20000000e-04,7.06545666e+01
8.25000000e-04,7.10722931e+01
8.30000000e-04,7.14897464e+01
8.35000000e-04,7.19069257e+01
8.40000000e-04,7.23238300e+01
8.45000000e-04,7.27404581e+01
8.50000000e-04,7.31568089e+01
8.55000000e-04,7.35728812e+01
8.60000000e-04,7.39886739e+01
8.65000000e-04,7.44041861e+01
8.70000000e-04,7.48194167e+01
8.75000000e-04,7.52343645e+01
8.80000000e-04,7.56490282e+01
8.85000000e-04,7.60634067e+01
8.90000000e-04,7.64774990e+01
8.95000000e-04,7.68913036e+01
9.00000000e-04,7.73048195e+01
9.05000000e-04,7.77180455e+01
9.10000000e-04,7.81309802e+01
9.15000000e-04,7.85436225e+01
9.20000000e-04,7.89559711e+01
9.25000000e-04,7.93680246e+01
9.30000000e-04,7.97797818e+01
9.35000000e-04,8.01912413e+01
9.40000000e-04,8.06024019e+01
9.45000000e-04,8.10132620e+01
9.50000000e-04,8.14238204e+01
9.55000000e-04,8.18340756e+01
9.60000000e-04,8.22440261e+01
9.65000000e-04,8.26536706e+01
9.70000000e-04,8.30630075e+01
9.75000000e-04,8.34720354e+01
9.80000000e-04,8.38807526e+01
9.85000000e-04,8.42891576e+01
9.90000000e-04,8.46972488e+01
9.95000000e-04,8.51050246e+01
1.00000000e-03,8.55124833e+01
1.00500000e-03,8.59196233e+01
1.01000000e-03,8.63264428e+01
1.01500000e-03,8.67329400e+01
1.02000000e-03,8.71391132e+01
1.02500000e-03,8.75449606e+01
1.03000000e-03,8.79504802e+01
1.03500000e-03,8.83556702e+01
1.04000000e-03,8.87605287e+01
1.04500000e-03,8.91650535e+01
1.05000000e-03,8.95692428e+01
1.05500000e-03,8.99730944e+01
1.06000000e-03,9.03766061e+01
1.06500000e-03,9.07797759e+01
1.07000000e-03,9.11826015e+01
1.07500000e-03,9.15850805e+01
1.08000000e-03,9.19872107e+01
1.08500000e-03,9.23889897e+01
1.09000000e-03,9.27904150e+01
1.09500000e-03,9.31914840e+01
1.10000000e-03,9.35761897e+01
1.10500000e-03,9.39902677e+01
1.11000000e-03,9.43919281e+01
1.11500000e-03,9.47754921e+01
1.12000000e-03,9.51888991e+01
1.12500000e-03,9.55730529e+01
1.13000000e-03,9.59860848e+01
1.13500000e-03,9.63692286e+01
1.14000000e-03,9.67817755e+01
1.14500000e-03,9.71638666e+01
1.15000000e-03,9.75759125e+01
1.15500000e-03,9.79569307e+01
1.16000000e-03,9.83684640e+01
1.16500000e-03,9.87483894e+01
1.17000000e-03,9.91593982e+01
1.17500000e-03,9.95382097e+01
1.18000000e-03,9.99486806e+01
1.18500000e-03,1.00326356e+02
1.19000000e-03,1.00719018e+02
1.19500000e-03,1.01111839e+02
1.20000000e-03,1.01504325e+02
1.20500000e-03,1.01896387e+02
1.21000000e-03,1.02288002e+02
1.21500000e-03,1.02679159e+02
1.22000000e-03,1.03069850e+02
1.22500000e-03,1.03460068e+02
1.23000000e-03,1.03849804e+02
1.23500000e-03,1.04239052e+02
1.24000000e-03,1.04627803e+02
1.24500000e-03,1.05016048e+02
1.25000000e-03,1.05403777e+02
1.25500000e-03,1.05790981e+02
1.26000000e-03,1.06177650e+02
1.26500000e-03,1.06563770e+02
1.27000000e-03,1.06949331e+02
1.27500000e-03,1.07334319e+02
1.28000000e-03,1.07718720e+02
1.28500000e-03,1.08102519e+02
1.29000000e-03,1.08485699e+02
1.29500000e-03,1.08868241e+02
1.30000000e-03,1.09250126e+02
1.30500000e-03,1.09631332e+02
1.31000000e-03,1.10011834e+02
1.31500000e-03,1.10391604e+02
1.32000000e-03,1.10770611e+02
1.32500000e-03,1.11148818e+02
1.33000000e-03,1.11526182e+02
1.33500000e-03,1.11902658e+02
1.34000000e-03,1.12278192e+02
1.34500000e-03,1.12652723e+02
1.35000000e-03,1.13026181e+02
1.35500000e-03,1.13398484e+02
1.36000000e-03,1.13769532e+02
1.36500000e-03,1.14139211e+02
1.37000000e-03,1.14507376e+02
1.37500000e-03,1.14873859e+02
1.38000000e-03,1.15238456e+02
1.38500000e-03,1.15600914e+02
1.39000000e-03,1.15960911e+02
1.39500000e-03,1.16318040e+02
1.40000000e-03,1.16671769e+02
1.40500000e-03,1.17000321e+02
1.41000000e-03,1.17326751e+02
1.41500000e-03,1.07938952e+02
1.42000000e-03,9.97307858e+01
1.42500000e-03,9.52533105e+01
1.43000000e-03,9.42324420e+01
1.43500000e-03,9.39044960e+01
1.44000000e-03,9.35751232e+01
1.44500000e-03,9.27773934e+01
1.45000000e-03,9.24214709e+01
1.45500000e-03,9.21205904e+01
1.46000000e-03,9.18168670e+01
1.46500000e-03,9.15966670e+01
1.47000000e-03,9.14457598e+01
1.47500000e-03,9.11647842e+01
1.48000000e-03,9.08860726e+01
1.48500000e-03,9.06107190e+01
1.49000000e-03,9.03674260e+01
1.49500000e-03,9.00991614e+01
1.50000000e-03,8.98408025e+01
1.50500000e-03,8.98610086e+01
1.51000000e-03,8.95965322e+01
1.51500000e-03,8.93463546e+01
1.52000000e-03,8.94231343e+01
1.52500000e-03,8.91698837e+01
1.53000000e-03,8.89098136e+01
1.53500000e-03,8.89549096e+01
1.54000000e-03,8.87376301e+01
1.54500000e-03,8.85659394e+01
1.55000000e-03,8.83869384e+01
1.55500000e-03,8.81230125e+01
1.56000000e-03,8.82169573e+01
1.56500000e-03,8.79622746e+01
1.57000000e-03,8.77734355e+01
1.57500000e-03,8.78311650e+01
1.58000000e-03,8.76839194e+01
1.58500000e-03,8.74991326e+01
1.59000000e-03,8.75007499e+01
1.59500000e-03,8.73570359e+01
1.60000000e-03,8.71870279e+01
1.60500000e-03,8.72078011e+01
1.61000000e-03,8.71407257e+01
1.61500000e-03,8.69175093e+01
1.62000000e-03,8.70268000e+01
1.62500000e-03,8.67989923e+01
1.63000000e-03,8.68488675e+01
1.63500000e-03,8.67771007e+01
1.64000000e-03,8.66037483e+01
1.64500000e-03,8.67087833e+01
1.65000000e-03,8.64754012e+01
1.65500000e-03,8.65205287e+01
1.66000000e-03,8.65016077e+01
1.66500000e-03,8.63208444e+01
1.67000000e-03,8.63931224e+01
1.67500000e-03,8.62608184e+01
1.68000000e-03,8.61788989e+01
1.68500000e-03,8.62473027e+01
1.69000000e-03,8.60533636e+01
1.69500000e-03,8.61202589e+01
1.70000000e-03,8.61260643e+01
1.70500000e-03,8.59362742e+01
1.71000000e-03,8.59976657e+01
1.71500000e-03,8.60623099e+01
1.72000000e-03,8.60658976e+01
1.72500000e-03,8.58574285e+01
1.73000000e-03,8.59495026e+01
1.73500000e-03,8.60113361e+01
1.74000000e-03,8.60114022e+01
1.74500000e-03,8.58212540e+01
1.75000000e-03,8.59115325e+01
1.75500000e-03,8.59693013e+01
1.76000000e-03,8.57412536e+01
1.76500000e-03,8.58247462e+01
1.77000000e-03,8.58808500e+01
1.77500000e-03,8.59065883e+01
1.78000000e-03,8.57370698e+01
1.78500000e-03,8.57898472e+01
1.79000000e-03,8.58146713e+01
1.79500000e-03,8.58961946e+01
1.80000000e-03,8.59500671e+01
1.80500000e-03,8.57619824e+01
1.81000000e-03,8.57826382e+01
1.81500000e-03,8.58911869e+01
1.82000000e-03,8.59707433e+01
1.82500000e-03,8.59921327e+01
1.83000000e-03,8.58034178e+01
1.83500000e-03,8.58807678e+01
1.84000000e-03,8.59309449e+01
1.84500000e-03,8.60076277e+01
1.85000000e-03,8.60844220e+01
1.85500000e-03,8.59276411e+01
1.86000000e-03,8.59135819e+01
1.86500000e-03,8.59885945e+01
1.87000000e-03,8.60926069e+01
1.87500000e-03,8.61654784e+01
1.88000000e-03,8.62101940e+01
1.88500000e-03,8.60836245e+01
1.89000000e-03,8.60689875e+01
1.89500000e-03,8.61391606e+01
1.90000000e-03,8.62119116e+01
1.90500000e-03,8.63122233e+01
1.91000000e-03,8.63812220e+01
1.91500000e-03,8.64240137e+01
1.92000000e-03,8.63229370e+01
1.92500000e-03,8.62761425e+01
1.93000000e-03,8.63736679e+01
1.93500000e-03,8.64434315e+01
1.94000000e-03,8.65119006e+01
1.94500000e-03,8.66079157e+01
1.95000000e-03,8.66762303e+01
1.95500000e-03,8.67446745e+01
1.96000000e-03,8.66207530e+01
1.96500000e-03,8.66286244e+01
1.97000000e-03,8.66675840e+01
1.97500000e-03,8.67611757e+01
1.98000000e-03,8.68543068e+01
1.98500000e-03,8.69193115e+01
1.99000000e-03,8.69846305e+01
1.99500000e-03,8.70782280e+01
2.00000000e-03,8.71704262e+01
2.00500000e-03,8.72343983e+01
2.01000000e-03,8.71334991e+01
2.01500000e-03,8.71377059e+01
2.02000000e-03,8.71713203e+01
2.02500000e-03,8.72615850e+01
2.03000000e-03,8.73246150e+01
2.03500000e-03,8.74137894e+01
2.04000000e-03,8.75020213e+01
2.04500000e-03,8.75641124e+01
2.05000000e-03,8.76535490e+01
2.05500000e-03,8.77417044e+01
2.06000000e-03,8.78293743e+01
2.06500000e-03,8.79164871e+01
2.07000000e-03,8.79771711e+01
2.07500000e-03,8.80102924e+01
2.08000000e-03,8.78989689e+01
2.08500000e-03,8.79569479e+01
2.09000000e-03,8.80166202e+01
2.09500000e-03,8.81028880e+01
2.10000000e-03,8.81611567e+01
2.10500000e-03,8.82482862e+01
2.11000000e-03,8.83339004e+01
2.11500000e-03,8.84183105e+01
2.12000000e-03,8.85028725e+01
2.12500000e-03,8.85870156e+01
2.13000000e-03,8.86702731e+01
2.13500000e-03,8.87533902e+01
2.14000000e-03,8.88367902e+01
2.14500000e-03,8.89198216e+01
2.15000000e-03,8.90024090e+01
2.15500000e-03,8.90854552e+01
2.16000000e-03,8.91689723e+01
2.16500000e-03,8.92520087e+01
2.17000000e-03,8.93349752e+01
2.17500000e-03,8.94184120e+01
2.18000000e-03,8.95022710e+01
2.18500000e-03,8.95847547e+01
2.19000000e-03,8.95550727e+01
2.19500000e-03,8.95530419e+01
2.20000000e-03,8.96339603e+01
2.20500000e-03,8.97140859e+01
2.21000000e-03,8.97674695e+01
2.21500000e-03,8.98491391e+01
2.22000000e-03,8.99306056e+01
2.22500000e-03,9.00114350e+01
2.23000000e-03,9.00926828e+01
2.23500000e-03,9.01996400e+01
2.24000000e-03,9.02781876e+01
2.24500000e-03,9.03574998e+01
2.25000000e-03,9.04376028e+01
2.25500000e-03,9.05175455e+01
2.26000000e-03,9.06232245e+01
2.26500000e-03,9.07018141e+01
2.27000000e-03,9.07809036e+01
2.27500000e-03,9.08857020e+01
2.28000000e-03,9.09635077e+01
2.28500000e-03,9.10421543e+01
2.29000000e-03,9.11464396e+01
2.29500000e-03,9.12238438e+01
2.30000000e-03,9.13276902e+01
2.30500000e-03,9.14039951e+01
2.31000000e-03,9.15070809e+01
2.31500000e-03,9.15833599e+01
2.32000000e-03,9.16606647e+01
2.32500000e-03,9.17640199e+01
2.33000000e-03,9.18661949e+01
2.33500000e-03,9.19417409e+01
2.34000000e-03,9.20438088e+01
2.34500000e-03,9.21195635e+01
2.35000000e-03,9.22219379e+01
2.35500000e-03,9.23228873e+01
2.36000000e-03,9.23977784e+01
2.36500000e-03,9.24996449e+01
2.37000000e-03,9.26003408e+01
2.37500000e-03,9.26750676e+01
2.38000000e-03,9.27767378e+01
2.38500000e-03,9.28775447e+01
2.39000000e-03,9.29776537e+01
2.39500000e-03,9.30772586e+01
2.40000000e-03,9.31765218e+01
2.40500000e-03,9.32755587e+01
2.41000000e-03,9.33742129e+01
2.41500000e-03,9.34475605e+01
2.42000000e-03,9.35482140e+01
2.42500000e-03,9.36483932e+01
2.43000000e-03,9.37483067e+01
2.43500000e-03,9.38480108e+01
2.44000000e-03,9.39477987e+01
2.44500000e-03,9.40477175e+01
2.45000000e-03,9.41475202e+01
2.45500000e-03,9.42472599e+01
2.46000000e-03,9.43472885e+01
2.46500000e-03,9.44726148e+01
2.47000000e-03,9.45700136e+01
2.47500000e-03,9.46685289e+01
2.48000000e-03,9.47674941e+01
2.48500000e-03,9.48920796e+01
2.49000000e-03,9.49890711e+01
2.49500000e-03,9.50873449e+01
2.50000000e-03,9.52111613e+01
2.50500000e-03,9.53075345e+01
2.51000000e-03,9.54060495e+01
2.51500000e-03,9.55298626e+01
2.52000000e-03,9.56261743e+01
2.52500000e-03,9.57492951e+01
2.53000000e-03,9.58454158e+01
2.53500000e-03,9.59685581e+01
2.54000000e-03,9.60644754e+01
2.54500000e-03,9.61871818e+01
2.55000000e-03,9.62829060e+01
2.55500000e-03,9.64056469e+01
2.56000000e-03,9.65267050e+01
2.56500000e-03,9.66218124e+01
2.57000000e-03,9.67439964e+01
2.57500000e-03,9.68644080e+01
2.58000000e-03,9.69588945e+01
2.58500000e-03,9.70807844e+01
2.59000000e-03,9.72011485e+01
2.59500000e-03,9.73209068e+01
2.60000000e-03,9.74151396e+01
2.60500000e-03,9.75365425e+01
2.61000000e-03,9.76562364e+01
2.61500000e-03,9.77753507e+01
2.62000000e-03,9.78940475e+01
2.62500000e-03,9.79874563e+01
2.63000000e-03,9.81085780e+01
2.63500000e-03,9.82281105e+01
2.64000000e-03,9.83467990e+01
2.64500000e-03,9.84389397e+01
2.65000000e-03,9.85313704e+01
2.65500000e-03,9.85962495e+01
2.66000000e-03,9.86869112e+01
2.66500000e-03,9.87769865e+01
2.67000000e-03,9.88677696e+01
2.67500000e-03,9.89855865e+01
2.68000000e-03,9.90772802e+01
2.68500000e-03,9.91965760e+01
2.69000000e-03,9.93142525e+01
2.69500000e-03,9.94313615e+01
2.70000000e-03,9.95482587e+01
2.70500000e-03,9.96652017e+01
2.71000000e-03,9.97823001e+01
2.71500000e-03,9.98995800e+01
2.72000000e-03,1.00016864e+02
2.72500000e-03,1.00133975e+02
2.73000000e-03,1.00250973e+02
2.73500000e-03,1.00368039e+02
2.74000000e-03,1.00485167e+02
2.74500000e-03,1.00602419e+02
2.75000000e-03,1.00719832e+02
2.75500000e-03,1.00837363e+02
2.76000000e-03,1.00954955e+02
2.76500000e-03,1.01072640e+02
2.77000000e-03,1.01190441e+02
2.77500000e-03,1.01308113e+02
2.78000000e-03,1.01425287e+02
2.78500000e-03,1.01541433e+02
2.79000000e-03,1.01656010e+02
2.79500000e-03,1.01742489e+02
2.80000000e-03,1.01829321e+02
2.80500000e-03,1.01917299e+02
2.81000000e-03,1.02031985e+02
2.81500000e-03,1.02145030e+02
2.82000000e-03,1.02257854e+02
2.82500000e-03,1.02371026e+02
2.83000000e-03,1.02484857e+02
2.83500000e-03,1.02599393e+02
2.84000000e-03,1.02714572e+02
2.84500000e-03,1.02830148e+02
2.85000000e-03,1.02945904e+02
2.85500000e-03,1.03061834e+02
2.86000000e-03,1.03178131e+02
2.86500000e-03,1.03294832e+02
2.87000000e-03,1.03440543e+02
2.87500000e-03,1.03548935e+02
2.88000000e-03,1.03664253e+02
2.88500000e-03,1.03779790e+02
2.89000000e-03,1.03895175e+02
2.89500000e-03,1.04010155e+02
2.90000000e-03,1.04124215e+02
2.90500000e-03,1.04237035e+02
2.91000000e-03,1.04348528e+02
2.91500000e-03,1.04432975e+02
2.92000000e-03,1.04544561e+02
2.92500000e-03,1.04654366e+02
2.93000000e-03,1.04764476e+02
2.93500000e-03,1.04875452e+02
2.94000000e-03,1.04987396e+02
2.94500000e-03,1.05100198e+02
2.95000000e-03,1.05213558e+02
2.95500000e-03,1.05327242e+02
2.96000000e-03,1.05441250e+02
2.96500000e-03,1.05584612e+02
2.97000000e-03,1.05690587e+02
2.97500000e-03,1.05804052e+02
2.98000000e-03,1.05947104e+02
2.98500000e-03,1.06052438e+02
2.99000000e-03,1.06164796e+02
2.99500000e-03,1.06277225e+02
3.00000000e-03,1.06389001e+02
3.00500000e-03,1.06499623e+02
3.01000000e-03,1.06609087e+02
3.01500000e-03,1.06717604e+02
3.02000000e-03,1.06825395e+02
3.02500000e-03,1.06906979e+02
3.03000000e-03,1.07017003e+02
3.03500000e-03,1.07125746e+02
3.04000000e-03,1.07235120e+02
3.04500000e-03,1.07345415e+02
3.05000000e-03,1.07456596e+02
3.05500000e-03,1.07568499e+02
3.06000000e-03,1.07709805e+02
3.06500000e-03,1.07813346e+02
3.07000000e-03,1.07924081e+02
3.07500000e-03,1.08035336e+02
3.08000000e-03,1.08146862e+02
3.08500000e-03,1.08287606e+02
3.09000000e-03,1.08390010e+02
3.09500000e-03,1.08498777e+02
3.10000000e-03,1.08606584e+02
3.10500000e-03,1.08686782e+02
3.11000000e-03,1.08767699e+02
3.11500000e-03,1.08874984e+02
3.12000000e-03,1.08955041e+02
3.12500000e-03,1.09063779e+02
3.13000000e-03,1.09170706e+02
3.13500000e-03,1.09277117e+02
3.14000000e-03,1.09383178e+02
3.14500000e-03,1.09489109e+02
3.15000000e-03,1.09594878e+02
3.15500000e-03,1.09675247e+02
3.16000000e-03,1.09783414e+02
3.16500000e-03,1.09863769e+02
3.17000000e-03,1.09945488e+02
3.17500000e-03,1.10000092e+02
3.18000000e-03,1.09924660e+02
3.18500000e-03,9.89755891e+01
3.19000000e-03,6.00944751e-01
3.19500000e-03,5.46481037e-01
3.20000000e-03,5.46539149e-01
3.20500000e-03,5.46947956e-01
3.21000000e-03,5.47361327e-01
3.21500000e-03,5.47776382e-01
3.22000000e-03,5.48193100e-01
3.22500000e-03,5.48611473e-01
3.23000000e-03,5.49031495e-01
3.23500000e-03,5.49453163e-01
3.24000000e-03,5.49876470e-01
3.24500000e-03,5.50301399e-01
3.25000000e-03,5.50727952e-01
3.25500000e-03,5.51156124e-01
3.26000000e-03,5.51585905e-01
3.26500000e-03,5.52017160e-01
3.27000000e-03,5.52449951e-01
3.27500000e-03,5.52884303e-01
3.28000000e-03,5.53320221e-01
3.28500000e-03,5.53757703e-01
3.29000000e-03,5.54196745e-01
3.29500000e-03,5.54637338e-01
3.30000000e-03,5.55079474e-01
3.30500000e-03,5.55523145e-01
3.31000000e-03,5.55968342e-01
3.31500000e-03,5.56415057e-01
3.32000000e-03,5.56863280e-01
3.32500000e-03,5.57313004e-01
3.33000000e-03,5.57764218e-01
3.33500000e-03,5.58216881e-01
3.34000000e-03,5.58670833e-01
3.34500000e-03,5.59126119e-01
3.35000000e-03,5.59582767e-01
3.35500000e-03,5.60040797e-01
3.36000000e-03,5.60500220e-01
3.36500000e-03,5.60961043e-01
3.37000000e-03,5.61423268e-01
3.37500000e-03,5.61886894e-01
3.38000000e-03,5.62351823e-01
3.38500000e-03,5.62817897e-01
3.39000000e-03,5.63285159e-01
3.39500000e-03,5.63753635e-01
3.40000000e-03,5.64223321e-01
3.40500000e-03,5.64694030e-01
3.41000000e-03,5.65165585e-01
3.41500000e-03,5.65638006e-01
3.42000000e-03,5.66111307e-01
3.42500000e-03,5.66585513e-01
3.43000000e-03,5.67059761e-01
3.43500000e-03,5.67533543e-01
3.44000000e-03,5.68006690e-01
3.44500000e-03,5.68478877e-01
3.45000000e-03,5.68950014e-01
3.45500000e-03,5.69420179e-01
3.46000000e-03,5.69889722e-01
3.46500000e-03,5.70359305e-01
3.47000000e-03,5.70829843e-01
3.47500000e-03,5.71301058e-01
3.48000000e-03,5.71773504e-01
3.48500000e-03,5.72248365e-01
3.49000000e-03,5.72725547e-01
3.49500000e-03,5.73204833e-01
3.50000000e-03,5.73686596e-01


==> figures/data/sens_fgm_xdem_0.csv <==
disp,force
0.0000000000e+00,-0.002047168
2.5000000000e-05,2.272617421
5.0000000000e-05,4.513396998
7.5000000000e-05,6.730682217
1.0000000000e-04,8.871133905
1.2500000000e-04,11.045320425
1.5000000000e-04,13.236748055
1.7500000000e-04,15.420316486
2.0000000000e-04,17.615810502
2.2500000000e-04,19.815068226
2.5000000000e-04,21.987250075
2.7500000000e-04,24.173473939
3.0000000000e-04,26.371509302
3.2500000000e-04,28.566326946
3.5000000000e-04,30.746054836
3.7500000000e-04,32.935412601
4.0000000000e-04,35.145003349
4.2500000000e-04,37.288516760
4.5000000000e-04,39.494456723
4.7500000000e-04,41.704657488
5.0000000000e-04,43.917978182
5.2500000000e-04,46.076821163
5.5000000000e-04,48.255613074
5.7500000000e-04,50.431685522
6.0000000000e-04,52.627483383
6.2500000000e-04,54.844333790
6.5000000000e-04,56.986482814
6.7500000000e-04,59.198536910
7.0000000000e-04,61.341654509
7.2500000000e-04,63.534919173
7.5000000000e-04,65.743662417
7.7500000000e-04,67.745335400
8.0000000000e-04,70.112654939
8.2500000000e-04,72.311749682
8.5000000000e-04,74.259242974
8.7500000000e-04,76.472815126
9.0000000000e-04,78.718950972
9.2500000000e-04,80.985240638
9.5000000000e-04,83.073312417
9.7500000000e-04,84.925368428
1.0000000000e-03,87.383156642
1.0250000000e-03,89.728683233
1.0500000000e-03,91.413389891
1.0750000000e-03,93.650463969
1.1000000000e-03,95.938881859
1.1250000000e-03,86.059831083
1.1500000000e-03,88.128047064
1.1750000000e-03,85.986144841
1.2000000000e-03,83.916056901
1.2250000000e-03,86.270086467
1.2500000000e-03,77.046435326
1.2750000000e-03,77.357655391
1.3000000000e-03,73.515689000
1.3250000000e-03,76.439306140
1.3500000000e-03,73.042144068
1.3750000000e-03,75.087384321
1.4000000000e-03,73.345685378
1.4250000000e-03,75.705940835
1.4500000000e-03,73.474831879
1.4750000000e-03,71.363775060
1.5000000000e-03,71.982061490
1.5250000000e-03,71.874065325
1.5500000000e-03,71.783158928
1.5750000000e-03,72.605088353
1.6000000000e-03,70.020002313
1.6250000000e-03,72.193806991
1.6500000000e-03,73.656793684
1.6750000000e-03,73.280315846
1.7000000000e-03,71.701770648
1.7250000000e-03,73.001384735
1.7500000000e-03,73.347366415
1.7750000000e-03,72.827185504
1.8000000000e-03,73.551414534
1.8250000000e-03,74.827056378
1.8500000000e-03,74.241049588
1.8750000000e-03,75.021055527
1.9000000000e-03,76.830834150
1.9250000000e-03,76.839439571
1.9500000000e-03,75.672976673
1.9750000000e-03,76.485862955
2.0000000000e-03,76.019279659
2.0250000000e-03,77.953832224
2.0500000000e-03,77.693136409
2.0750000000e-03,81.064999104
2.1000000000e-03,78.311953694
2.1250000000e-03,80.861859024
2.1500000000e-03,80.565754324
2.1750000000e-03,79.584531486
2.2000000000e-03,82.507543266
2.2250000000e-03,83.521734923
2.2500000000e-03,83.930920810
2.2750000000e-03,83.509869874
2.3000000000e-03,86.228987202
2.3250000000e-03,85.219983011
2.3500000000e-03,85.823796690
2.3750000000e-03,86.693698540
2.4000000000e-03,87.554631755
2.4250000000e-03,88.581992313
2.4500000000e-03,88.554853573
2.4750000000e-03,0.000000000
2.5000000000e-03,0.000000000
2.5250000000e-03,0.000000000
2.5500000000e-03,0.000000000
2.5750000000e-03,0.000000000
2.6000000000e-03,0.000000000
2.6250000000e-03,0.000000000
2.6500000000e-03,0.000000000
2.6750000000e-03,0.000000000
2.7000000000e-03,0.000000000
2.7250000000e-03,0.000000000
2.7500000000e-03,0.000000000
2.7750000000e-03,0.000000000
2.8000000000e-03,0.000000000
2.8250000000e-03,0.000000000
2.8500000000e-03,0.000000000
2.8750000000e-03,0.000000000
2.9000000000e-03,0.000000000
2.9250000000e-03,0.000000000
2.9500000000e-03,0.000000000
2.9750000000e-03,0.000000000
3.0000000000e-03,0.000000000
3.0250000000e-03,0.000000000
3.0500000000e-03,0.000000000
3.0750000000e-03,0.000000000
3.1000000000e-03,0.000000000
3.1250000000e-03,0.000000000
3.1500000000e-03,0.000000000
3.1750000000e-03,0.000000000
3.2000000000e-03,0.000000000
3.2250000000e-03,0.000000000
3.2500000000e-03,0.000000000
3.2750000000e-03,0.000000000
3.3000000000e-03,0.000000000
3.3250000000e-03,0.000000000
3.3500000000e-03,0.000000000
3.3750000000e-03,0.000000000
3.4000000000e-03,0.000000000
3.4250000000e-03,0.000000000
3.4500000000e-03,0.000000000
3.4750000000e-03,0.000000000
3.5000000000e-03,0.000000000


==> figures/data/sens_fgm_xdem_m30.csv <==
disp,force
0.0000000000e+00,-0.002466511
2.5000000000e-05,2.297958999
5.0000000000e-05,4.482562072
7.5000000000e-05,6.668640999
1.0000000000e-04,8.826664416
1.2500000000e-04,10.959319770
1.5000000000e-04,13.113946188
1.7500000000e-04,15.263581881
2.0000000000e-04,17.371786525
2.2500000000e-04,19.487380050
2.5000000000e-04,21.603412461
2.7500000000e-04,23.716078140
3.0000000000e-04,25.798545685
3.2500000000e-04,27.922387235
3.5000000000e-04,30.040771235
3.7500000000e-04,32.145585865
4.0000000000e-04,34.239462111
4.2500000000e-04,36.348181311
4.5000000000e-04,38.454914466
4.7500000000e-04,40.581594221
5.0000000000e-04,42.727813125
5.2500000000e-04,44.831568375
5.5000000000e-04,46.975603327
5.7500000000e-04,49.019195139
6.0000000000e-04,51.191281527
6.2500000000e-04,53.319828585
6.5000000000e-04,55.403672159
6.7500000000e-04,57.606375776
7.0000000000e-04,59.683970176
7.2500000000e-04,61.788493767
7.5000000000e-04,63.895550556
7.7500000000e-04,66.168708727
8.0000000000e-04,68.188961595
8.2500000000e-04,70.461342111
8.5000000000e-04,72.555067018
8.7500000000e-04,74.699018151
9.0000000000e-04,76.822862029
9.2500000000e-04,78.864730895
9.5000000000e-04,81.271175295
9.7500000000e-04,83.352494985
1.0000000000e-03,77.920663171
1.0250000000e-03,79.649640247
1.0500000000e-03,77.923610806
1.0750000000e-03,75.891632587
1.1000000000e-03,74.087982066
1.1250000000e-03,72.215204127
1.1500000000e-03,73.737683706
1.1750000000e-03,68.196291104
1.2000000000e-03,65.919407643
1.2250000000e-03,63.352785073
1.2500000000e-03,65.364325419
1.2750000000e-03,62.500750646
1.3000000000e-03,60.785301030
1.3250000000e-03,61.171730049
1.3500000000e-03,60.424245894
1.3750000000e-03,61.940932646
1.4000000000e-03,58.574201539
1.4250000000e-03,59.706275351
1.4500000000e-03,57.662446052
1.4750000000e-03,58.630495332
1.5000000000e-03,58.036344126
1.5250000000e-03,58.777481318
1.5500000000e-03,59.147691354
1.5750000000e-03,58.632185683
1.6000000000e-03,58.698868379
1.6250000000e-03,58.044902980
1.6500000000e-03,57.468321174
1.6750000000e-03,59.604118578
1.7000000000e-03,59.902044013
1.7250000000e-03,57.686618529
1.7500000000e-03,58.723958209
1.7750000000e-03,60.398033820
1.8000000000e-03,60.367761180
1.8250000000e-03,58.756140061
1.8500000000e-03,59.505188838
1.8750000000e-03,61.506261118
1.9000000000e-03,61.336075887
1.9250000000e-03,60.061719269
1.9500000000e-03,60.874251649
1.9750000000e-03,62.219863757
2.0000000000e-03,63.229668885
2.0250000000e-03,63.568572514
2.0500000000e-03,62.850536779
2.0750000000e-03,62.949489802
2.1000000000e-03,64.869867638
2.1250000000e-03,65.238405950
2.1500000000e-03,66.631077789
2.1750000000e-03,67.187738605
2.2000000000e-03,66.932700574
2.2250000000e-03,66.431695595
2.2500000000e-03,66.946893930
2.2750000000e-03,68.061952479
2.3000000000e-03,68.652885966
2.3250000000e-03,69.130565971
2.3500000000e-03,70.847831666
2.3750000000e-03,71.322685108
2.4000000000e-03,72.548799217
2.4250000000e-03,73.319631629
2.4500000000e-03,74.638840742
2.4750000000e-03,74.748494662
2.5000000000e-03,0.000000000
2.5250000000e-03,0.000000000
2.5500000000e-03,0.000000000
2.5750000000e-03,0.000000000
2.6000000000e-03,0.000000000
2.6250000000e-03,0.000000000
2.6500000000e-03,0.000000000
2.6750000000e-03,0.000000000
2.7000000000e-03,0.000000000
2.7250000000e-03,0.000000000
2.7500000000e-03,0.000000000
2.7750000000e-03,0.000000000
2.8000000000e-03,0.000000000
2.8250000000e-03,0.000000000
2.8500000000e-03,0.000000000
2.8750000000e-03,0.000000000
2.9000000000e-03,0.000000000
2.9250000000e-03,0.000000000
2.9500000000e-03,0.000000000
2.9750000000e-03,0.000000000
3.0000000000e-03,0.000000000
3.0250000000e-03,0.000000000
3.0500000000e-03,0.000000000
3.0750000000e-03,0.000000000
3.1000000000e-03,0.000000000
3.1250000000e-03,0.000000000
3.1500000000e-03,0.000000000
3.1750000000e-03,0.000000000
3.2000000000e-03,0.000000000
3.2250000000e-03,0.000000000
3.2500000000e-03,0.000000000
3.2750000000e-03,0.000000000
3.3000000000e-03,0.000000000
3.3250000000e-03,0.000000000
3.3500000000e-03,0.000000000
3.3750000000e-03,0.000000000
3.4000000000e-03,0.000000000
3.4250000000e-03,0.000000000
3.4500000000e-03,0.000000000
3.4750000000e-03,0.000000000
3.5000000000e-03,0.000000000


==> figures/data/sens_fgm_xdem_p30.csv <==
disp,force
0.0000000000e+00,0.000155298
2.5000000000e-05,2.284400398
5.0000000000e-05,4.530812148
7.5000000000e-05,6.786027225
1.0000000000e-04,8.997779223
1.2500000000e-04,11.199023575
1.5000000000e-04,13.428502716
1.7500000000e-04,15.659074998
2.0000000000e-04,17.898151418
2.2500000000e-04,20.150938071
2.5000000000e-04,22.413188126
2.7500000000e-04,24.687289260
3.0000000000e-04,26.980305556
3.2500000000e-04,29.206820764
3.5000000000e-04,31.464169733
3.7500000000e-04,33.763172105
4.0000000000e-04,36.049007904
4.2500000000e-04,38.313507102
4.5000000000e-04,40.560625494
4.7500000000e-04,42.837862857
5.0000000000e-04,45.118834823
5.2500000000e-04,47.377743758
5.5000000000e-04,49.578519538
5.7500000000e-04,51.802382804
6.0000000000e-04,54.081585258
6.2500000000e-04,56.254421361
6.5000000000e-04,58.575873263
6.7500000000e-04,60.888454318
7.0000000000e-04,63.104103319
7.2500000000e-04,65.319179557
7.5000000000e-04,67.596244626
7.7500000000e-04,69.895833731
8.0000000000e-04,71.992748417
8.2500000000e-04,74.246218428
8.5000000000e-04,76.433885843
8.7500000000e-04,78.612063080
9.0000000000e-04,80.659976229
9.2500000000e-04,83.063310012
9.5000000000e-04,85.216090083
9.7500000000e-04,87.480060756
1.0000000000e-03,89.588221163
1.0250000000e-03,91.868136078
1.0500000000e-03,94.248503447
1.0750000000e-03,96.214786172
1.1000000000e-03,98.550114781
1.1250000000e-03,100.688571110
1.1500000000e-03,102.788098156
1.1750000000e-03,104.784630239
1.2000000000e-03,107.137504965
1.2250000000e-03,109.490379691
1.2500000000e-03,111.352056265
1.2750000000e-03,94.291456044
1.3000000000e-03,88.860001415
1.3250000000e-03,87.491292506
1.3500000000e-03,84.786284715
1.3750000000e-03,87.347812951
1.4000000000e-03,85.763614625
1.4250000000e-03,87.037766352
1.4500000000e-03,85.848104209
1.4750000000e-03,83.803869784
1.5000000000e-03,85.609862581
1.5250000000e-03,82.791186869
1.5500000000e-03,84.671694785
1.5750000000e-03,86.354957893
1.6000000000e-03,88.034356013
1.6250000000e-03,83.540286869
1.6500000000e-03,83.833225071
1.6750000000e-03,84.900567308
1.7000000000e-03,82.436017692
1.7250000000e-03,85.825659335
1.7500000000e-03,82.949940115
1.7750000000e-03,87.147448212
1.8000000000e-03,81.892907619
1.8250000000e-03,86.707230657
1.8500000000e-03,86.857769638
1.8750000000e-03,89.115500450
1.9000000000e-03,87.753254920
1.9250000000e-03,89.116292074
1.9500000000e-03,90.641770512
1.9750000000e-03,88.734021410
2.0000000000e-03,92.438664287
2.0250000000e-03,91.753602028
2.0500000000e-03,91.672707349
2.0750000000e-03,93.323029578
2.1000000000e-03,93.907304108
2.1250000000e-03,93.014603481
2.1500000000e-03,93.530993909
2.1750000000e-03,94.298664480
2.2000000000e-03,94.905318692
2.2250000000e-03,97.312647849
2.2500000000e-03,97.606377676
2.2750000000e-03,100.387893617
2.3000000000e-03,102.875754237
2.3250000000e-03,99.024055526
2.3500000000e-03,98.011437804
2.3750000000e-03,100.395679474
2.4000000000e-03,102.174067870
2.4250000000e-03,103.214159608
2.4500000000e-03,104.000363499
2.4750000000e-03,103.699881583
2.5000000000e-03,104.446727782
2.5250000000e-03,107.486154884
2.5500000000e-03,106.739597395
2.5750000000e-03,107.175093144
2.6000000000e-03,0.000000000
2.6250000000e-03,0.000000000
2.6500000000e-03,0.000000000
2.6750000000e-03,0.000000000
2.7000000000e-03,0.000000000
2.7250000000e-03,0.000000000
2.7500000000e-03,0.000000000
2.7750000000e-03,0.000000000
2.8000000000e-03,0.000000000
2.8250000000e-03,0.000000000
2.8500000000e-03,0.000000000
2.8750000000e-03,0.000000000
2.9000000000e-03,0.000000000
2.9250000000e-03,0.000000000
2.9500000000e-03,0.000000000
2.9750000000e-03,0.000000000
3.0000000000e-03,0.000000000
3.0250000000e-03,0.000000000
3.0500000000e-03,0.000000000
3.0750000000e-03,0.000000000
3.1000000000e-03,0.000000000
3.1250000000e-03,0.000000000
3.1500000000e-03,0.000000000
3.1750000000e-03,0.000000000
3.2000000000e-03,0.000000000
3.2250000000e-03,0.000000000
3.2500000000e-03,0.000000000
3.2750000000e-03,0.000000000
3.3000000000e-03,0.000000000
3.3250000000e-03,0.000000000
3.3500000000e-03,0.000000000
3.3750000000e-03,0.000000000
3.4000000000e-03,0.000000000
3.4250000000e-03,0.000000000
3.4500000000e-03,0.000000000
3.4750000000e-03,0.000000000
3.5000000000e-03,0.000000000


==> figures/data/sent_fem_0.csv <==
disp,force
1.0000000000e-05,2.088149714
2.0000000000e-05,4.176101324
3.0000000000e-05,6.263558117
4.0000000000e-05,8.350260531
5.0000000000e-05,10.435940189
6.0000000000e-05,12.520328375
7.0000000000e-05,14.601977268
8.0000000000e-05,16.682596133
9.0000000000e-05,18.761061250
1.0000000000e-04,20.837101541
1.1000000000e-04,22.910445241
1.2000000000e-04,24.980819728
1.3000000000e-04,27.047951391
1.4000000000e-04,29.111565480
1.5000000000e-04,31.171385938
1.6000000000e-04,33.227135211
1.7000000000e-04,35.278534041
1.8000000000e-04,37.325301224
1.9000000000e-04,39.367153339
2.0000000000e-04,41.403804440
2.1000000000e-04,43.434965705
2.2000000000e-04,45.460345030
2.3000000000e-04,47.479646562
2.4000000000e-04,49.492570169
2.5000000000e-04,51.498810808
2.6000000000e-04,53.498057805
2.7000000000e-04,55.489993999
2.8000000000e-04,57.474294739
2.9000000000e-04,59.450626702
3.0000000000e-04,61.418646481
3.1000000000e-04,63.377998890
3.2000000000e-04,65.328314913
3.3000000000e-04,67.269209221
3.4000000000e-04,69.200277128
3.5000000000e-04,71.121090833
3.6000000000e-04,73.031194718
3.7000000000e-04,74.930099270
3.8000000000e-04,76.817273705
3.9000000000e-04,78.692135805
4.0000000000e-04,80.554039580
4.1000000000e-04,82.402257360
4.2000000000e-04,84.219152192
4.3000000000e-04,86.032784733
4.4000000000e-04,87.829890291
4.5000000000e-04,89.607826265
4.6000000000e-04,91.364204295
4.7000000000e-04,93.072959627
4.8000000000e-04,94.762945765
4.9000000000e-04,96.384685533
5.0000000000e-04,97.858656907
5.1000000000e-04,98.690764784
5.2000000000e-04,97.514767252
5.3000000000e-04,94.387336500
5.4000000000e-04,89.672146230
5.5000000000e-04,83.240603695
5.6000000000e-04,75.024467408
5.7000000000e-04,65.045418968
5.8000000000e-04,53.376431252
5.9000000000e-04,39.850686539
6.0000000000e-04,20.372535468
6.1000000000e-04,0.141132477
6.2000000000e-04,0.121398223
6.3000000000e-04,0.121049678
6.4000000000e-04,0.121239628
6.5000000000e-04,0.121517782
6.6000000000e-04,0.121869165
6.7000000000e-04,0.122288191
6.8000000000e-04,0.122769886
6.9000000000e-04,0.123309711
7.0000000000e-04,0.123903514
7.1000000000e-04,0.124547497
7.2000000000e-04,0.125238178
7.3000000000e-04,0.125972361
7.4000000000e-04,0.126747108
7.5000000000e-04,0.127559717
7.6000000000e-04,0.128407701
7.7000000000e-04,0.129288763
7.8000000000e-04,0.130200786
7.9000000000e-04,0.131141812
8.0000000000e-04,0.132110030


==> figures/data/sent_fem_m50.csv <==
disp,force
1.0000000000e-05,2.333746362
2.0000000000e-05,4.781976877
3.0000000000e-05,7.321253394
4.0000000000e-05,9.926615054
5.0000000000e-05,12.590312732
6.0000000000e-05,15.304530918
7.0000000000e-05,18.063027540
8.0000000000e-05,20.860526614
9.0000000000e-05,23.692379128
1.0000000000e-04,26.554357422
1.1000000000e-04,29.442522629
1.2000000000e-04,32.353134980
1.3000000000e-04,35.282590597
1.4000000000e-04,38.227375208
1.5000000000e-04,41.184028908
1.6000000000e-04,44.149118022
1.7000000000e-04,47.119211311
1.8000000000e-04,50.090858367
1.9000000000e-04,53.060568290
2.0000000000e-04,56.024786755
2.1000000000e-04,58.809485136
2.2000000000e-04,61.479464535
2.3000000000e-04,64.076473063
2.4000000000e-04,66.614336357
2.5000000000e-04,69.100617590
2.6000000000e-04,71.540101143
2.7000000000e-04,73.935973378
2.8000000000e-04,76.290366422
2.9000000000e-04,78.623136561
3.0000000000e-04,80.897462792
3.1000000000e-04,83.131603773
3.2000000000e-04,85.325164016
3.3000000000e-04,87.476632223
3.4000000000e-04,89.578797141
3.5000000000e-04,91.628043122
3.6000000000e-04,93.598159643
3.7000000000e-04,95.429374137
3.8000000000e-04,95.201853010
3.9000000000e-04,93.369604341
4.0000000000e-04,89.828278131
4.1000000000e-04,84.319837929
4.2000000000e-04,76.974961153
4.3000000000e-04,67.535104317
4.4000000000e-04,56.559282399
4.5000000000e-04,44.189714109
4.6000000000e-04,29.632720895
4.7000000000e-04,0.138573247
4.8000000000e-04,0.131845192
4.9000000000e-04,0.130711057
5.0000000000e-04,0.130343126
5.1000000000e-04,0.130170095
5.2000000000e-04,0.130117103
5.3000000000e-04,0.130166557
5.4000000000e-04,0.130309037
5.5000000000e-04,0.130536948
5.6000000000e-04,0.130843675
5.7000000000e-04,0.131223042
5.8000000000e-04,0.131669366
5.9000000000e-04,0.132178492
6.0000000000e-04,0.132746183
6.1000000000e-04,0.133368617
6.2000000000e-04,0.134042272
6.3000000000e-04,0.134763863
6.4000000000e-04,0.135530363
6.5000000000e-04,0.136338972
6.6000000000e-04,0.137187017
6.7000000000e-04,0.138072067
6.8000000000e-04,0.138991921
6.9000000000e-04,0.139944558
7.0000000000e-04,0.140928087
7.1000000000e-04,0.141940363
7.2000000000e-04,0.142979557
7.3000000000e-04,0.144044322
7.4000000000e-04,0.145133319
7.5000000000e-04,0.146244523
7.6000000000e-04,0.147377095
7.7000000000e-04,0.148530042
7.8000000000e-04,0.149702358
7.9000000000e-04,0.150893074
8.0000000000e-04,0.152101276


==> figures/data/sent_fem_p50.csv <==
disp,force
1.0000000000e-05,1.842537291
2.0000000000e-05,3.566934583
3.0000000000e-05,5.204369988
4.0000000000e-05,6.770161236
5.0000000000e-05,8.273757745
6.0000000000e-05,9.721695119
7.0000000000e-05,11.118824745
8.0000000000e-05,12.468925624
9.0000000000e-05,13.775046930
1.0000000000e-04,15.039716386
1.1000000000e-04,16.265075003
1.2000000000e-04,17.452968400
1.3000000000e-04,18.605010907
1.4000000000e-04,19.722632516
1.5000000000e-04,20.814944147
1.6000000000e-04,21.868541924
1.7000000000e-04,22.891269310
1.8000000000e-04,23.884089750
1.9000000000e-04,24.847892378
2.0000000000e-04,25.783502462
2.1000000000e-04,26.934192572
2.2000000000e-04,28.173832267
2.3000000000e-04,29.472000556
2.4000000000e-04,30.813882341
2.5000000000e-04,32.190471891
2.6000000000e-04,33.595637026
2.7000000000e-04,35.024901209
2.8000000000e-04,36.474837404
2.9000000000e-04,37.942728984
3.0000000000e-04,39.426363480
3.1000000000e-04,40.923899424
3.2000000000e-04,42.433776184
3.3000000000e-04,43.954650622
3.4000000000e-04,45.485351136
3.5000000000e-04,47.024843504
3.6000000000e-04,48.572204934
3.7000000000e-04,50.126603827
3.8000000000e-04,51.687283931
3.9000000000e-04,53.253551546
4.0000000000e-04,54.824765080
4.1000000000e-04,56.400326476
4.2000000000e-04,57.979674031
4.3000000000e-04,59.562276243
4.4000000000e-04,61.147626540
4.5000000000e-04,62.735238719
4.6000000000e-04,64.324642838
4.7000000000e-04,65.915381530
4.8000000000e-04,67.507006601
4.9000000000e-04,69.099075812
5.0000000000e-04,70.691149811
5.1000000000e-04,72.282788981
5.2000000000e-04,73.873550302
5.3000000000e-04,75.462983922
5.4000000000e-04,77.050629431
5.5000000000e-04,78.636011828
5.6000000000e-04,80.218636360
5.7000000000e-04,81.797983022
5.8000000000e-04,83.373499186
5.9000000000e-04,84.944590481
6.0000000000e-04,86.510608334
6.1000000000e-04,88.070835777
6.2000000000e-04,89.624464280
6.3000000000e-04,91.149384492
6.4000000000e-04,92.680400049
6.5000000000e-04,94.202121048
6.6000000000e-04,95.711017741
6.7000000000e-04,97.204077217
6.8000000000e-04,98.649328849
6.9000000000e-04,100.051437331
7.0000000000e-04,101.359145448
7.1000000000e-04,101.072454926
7.2000000000e-04,99.708604593
7.3000000000e-04,97.384731349
7.4000000000e-04,93.881242813
7.5000000000e-04,89.095001367
7.6000000000e-04,82.609763043
7.7000000000e-04,74.142252080
7.8000000000e-04,63.404298059
7.9000000000e-04,49.728257161
8.0000000000e-04,30.949977067
8.1000000000e-04,0.157882899
8.2000000000e-04,0.147552989
8.3000000000e-04,0.146829790
8.4000000000e-04,0.146494322
8.5000000000e-04,0.146251564
8.6000000000e-04,0.146077989
8.7000000000e-04,0.145969597
8.8000000000e-04,0.145922488
8.9000000000e-04,0.145933110
9.0000000000e-04,0.145998513
9.1000000000e-04,0.146115753
9.2000000000e-04,0.146284122
9.3000000000e-04,0.146498768
9.4000000000e-04,0.146755946
9.5000000000e-04,0.147055881
9.6000000000e-04,0.147394256
9.7000000000e-04,0.147770058
9.8000000000e-04,0.148181975
9.9000000000e-04,0.148628511
1.0000000000e-03,0.149108058


==> figures/data/sent_xdem_0.csv <==
disp,force
0.0000000000e+00,-0.000683685
1.0000000000e-05,2.228038793
2.0000000000e-05,4.353199038
3.0000000000e-05,6.357142702
4.0000000000e-05,8.486433653
5.0000000000e-05,10.597774526
6.0000000000e-05,12.677104678
7.0000000000e-05,14.782161452
8.0000000000e-05,16.852662666
9.0000000000e-05,18.948565703
1.0000000000e-04,21.026667673
1.1000000000e-04,23.119072430
1.2000000000e-04,25.195539929
1.3000000000e-04,27.280612849
1.4000000000e-04,29.390337877
1.5000000000e-04,31.532079447
1.6000000000e-04,33.601021860
1.7000000000e-04,35.636657849
1.8000000000e-04,37.731858902
1.9000000000e-04,39.843292907
2.0000000000e-04,41.905930266
2.1000000000e-04,44.000679627
2.2000000000e-04,46.089738607
2.3000000000e-04,48.209792003
2.4000000000e-04,50.273509696
2.5000000000e-04,52.363257855
2.6000000000e-04,54.425941780
2.7000000000e-04,56.420667097
2.8000000000e-04,58.624697849
2.9000000000e-04,60.711414553
3.0000000000e-04,62.736077234
3.1000000000e-04,64.768833108
3.2000000000e-04,66.957469098
3.3000000000e-04,69.074495696
3.4000000000e-04,71.143922396
3.5000000000e-04,73.214960285
3.6000000000e-04,75.298631564
3.7000000000e-04,77.370190993
3.8000000000e-04,79.427305609
3.9000000000e-04,81.508755684
4.0000000000e-04,83.625940606
4.1000000000e-04,85.673797876
4.2000000000e-04,87.813651189
4.3000000000e-04,89.885657653
4.4000000000e-04,91.921724379
4.5000000000e-04,93.917865306
4.6000000000e-04,95.885358751
4.7000000000e-04,98.259728402
4.8000000000e-04,99.968779832
4.9000000000e-04,98.509108648
5.0000000000e-04,0.144211681
5.1000000000e-04,0.133559688
5.2000000000e-04,-0.126870746
5.3000000000e-04,0.002361980
5.4000000000e-04,0.022491156
5.5000000000e-04,0.032073908
5.6000000000e-04,-0.004106994
5.7000000000e-04,0.000390467
5.8000000000e-04,-0.017853629
5.9000000000e-04,0.012925129
6.0000000000e-04,-0.015770991
6.1000000000e-04,0.030665601
6.2000000000e-04,-0.055384353
6.3000000000e-04,0.178175433
6.4000000000e-04,0.172383370
6.5000000000e-04,0.015587632
6.6000000000e-04,0.002038251
6.7000000000e-04,0.102164258
6.8000000000e-04,0.007013703
6.9000000000e-04,-0.013082646
7.0000000000e-04,0.001076007
7.1000000000e-04,-0.018061687
7.2000000000e-04,-0.033983067
7.3000000000e-04,0.010047077
7.4000000000e-04,-0.047026379
7.5000000000e-04,0.021398696
7.6000000000e-04,-0.020489326
7.7000000000e-04,-0.029362936
7.8000000000e-04,0.063390212
7.9000000000e-04,-0.079686433
8.0000000000e-04,0.012534485
8.1000000000e-04,0.011782033
8.2000000000e-04,0.007642225
8.3000000000e-04,0.001399733
8.4000000000e-04,0.020542370
8.5000000000e-04,-0.065567810
8.6000000000e-04,-0.000328594
8.7000000000e-04,-0.000322456
8.8000000000e-04,0.003598115
8.9000000000e-04,-0.100678826
9.0000000000e-04,-0.009339054
9.1000000000e-04,0.010359909
9.2000000000e-04,0.023389166
9.3000000000e-04,0.324928224
9.4000000000e-04,0.008333632
9.5000000000e-04,0.052127029
9.6000000000e-04,0.162287251
9.7000000000e-04,0.000685981
9.8000000000e-04,0.601043866
9.9000000000e-04,0.003119642
1.0000000000e-03,0.056373119
1.0100000000e-03,-0.215278087
1.0200000000e-03,2.101635619
1.0300000000e-03,-0.036188119
1.0400000000e-03,0.016484876
1.0500000000e-03,-0.015764629


==> figures/data/sent_xdem_m50.csv <==
disp,force
0.0000000000e+00,-0.006834105
1.0000000000e-05,2.494172950
2.0000000000e-05,4.958829377
3.0000000000e-05,7.525448455
4.0000000000e-05,10.144200642
5.0000000000e-05,12.763127452
6.0000000000e-05,15.564460773
7.0000000000e-05,18.332179170
8.0000000000e-05,21.151581313
9.0000000000e-05,23.929192685
1.0000000000e-04,26.858290657
1.1000000000e-04,29.840664938
1.2000000000e-04,32.793108840
1.3000000000e-04,35.893202294
1.4000000000e-04,38.951539900
1.5000000000e-04,41.999025270
1.6000000000e-04,45.148516074
1.7000000000e-04,48.337131739
1.8000000000e-04,51.472093910
1.9000000000e-04,54.682721384
2.0000000000e-04,57.943235151
2.1000000000e-04,60.961474665
2.2000000000e-04,63.887229189
2.3000000000e-04,66.945580766
2.4000000000e-04,69.879684597
2.5000000000e-04,72.746472433
2.6000000000e-04,75.464439578
2.7000000000e-04,78.168325126
2.8000000000e-04,80.799302086
2.9000000000e-04,83.585930988
3.0000000000e-04,86.158644408
3.1000000000e-04,88.869631290
3.2000000000e-04,91.484151781
3.3000000000e-04,94.134211540
3.4000000000e-04,96.701234579
3.5000000000e-04,99.289668724
3.6000000000e-04,51.145860925
3.7000000000e-04,0.323588720
3.8000000000e-04,0.028421327
3.9000000000e-04,0.006473501
4.0000000000e-04,-0.028646109
4.1000000000e-04,-0.085194215
4.2000000000e-04,0.003715377
4.3000000000e-04,0.013109911
4.4000000000e-04,0.017587881
4.5000000000e-04,0.108877121
4.6000000000e-04,-0.004395151
4.7000000000e-04,-0.191286654
4.8000000000e-04,0.005726697
4.9000000000e-04,0.013383305
5.0000000000e-04,-0.057221732
5.1000000000e-04,-0.049229166
5.2000000000e-04,-0.403579179
5.3000000000e-04,-0.125832576
5.4000000000e-04,-0.007189574
5.5000000000e-04,-0.025417476
5.6000000000e-04,0.236353644
5.7000000000e-04,0.015755886
5.8000000000e-04,-0.002622655
5.9000000000e-04,-0.036768088
6.0000000000e-04,0.026329508
6.1000000000e-04,-0.189450438
6.2000000000e-04,0.006303571
6.3000000000e-04,0.006175269
6.4000000000e-04,0.027445758
6.5000000000e-04,-0.061370538
6.6000000000e-04,0.250918856
6.7000000000e-04,-0.115263865
6.8000000000e-04,-0.168634924
6.9000000000e-04,0.041707262
7.0000000000e-04,0.004876019
7.1000000000e-04,-0.167864237
7.2000000000e-04,0.075111893
7.3000000000e-04,-0.025282297
7.4000000000e-04,-0.012118489
7.5000000000e-04,0.002334891
7.6000000000e-04,-0.058213600
7.7000000000e-04,0.342773274
7.8000000000e-04,-0.003048826
7.9000000000e-04,0.069938869
8.0000000000e-04,0.045112756
8.1000000000e-04,0.037053305
8.2000000000e-04,0.005094189
8.3000000000e-04,-0.006091759
8.4000000000e-04,0.002891284
8.5000000000e-04,-0.219557660
8.6000000000e-04,-0.005023903
8.7000000000e-04,-0.172849432
8.8000000000e-04,-0.026189482
8.9000000000e-04,-0.003244040
9.0000000000e-04,0.487257639
9.1000000000e-04,0.027926944
9.2000000000e-04,-0.130159151
9.3000000000e-04,0.014672951
9.4000000000e-04,-0.004263929
9.5000000000e-04,-0.009008927
9.6000000000e-04,0.009575197
9.7000000000e-04,0.136019207
9.8000000000e-04,-0.008081479
9.9000000000e-04,-0.043608852
1.0000000000e-03,-0.002591678
1.0100000000e-03,0.002284978
1.0200000000e-03,-0.015842616
1.0300000000e-03,-0.049583305
1.0400000000e-03,-0.290283842
1.0500000000e-03,0.024015062


==> figures/data/sent_xdem_p50.csv <==
disp,force
0.0000000000e+00,-0.004409636
1.0000000000e-05,1.975738560
2.0000000000e-05,3.719487577
3.0000000000e-05,5.375519395
4.0000000000e-05,6.950562238
5.0000000000e-05,8.454561466
6.0000000000e-05,9.891500231
7.0000000000e-05,11.294641299
8.0000000000e-05,12.635173043
9.0000000000e-05,13.959313510
1.0000000000e-04,15.319460072
1.1000000000e-04,16.536144540
1.2000000000e-04,17.733545974
1.3000000000e-04,18.875065725
1.4000000000e-04,20.007039420
1.5000000000e-04,21.149734966
1.6000000000e-04,22.171337623
1.7000000000e-04,23.182472214
1.8000000000e-04,24.081370793
1.9000000000e-04,24.970180821
2.0000000000e-04,25.996896438
2.1000000000e-04,27.189347893
2.2000000000e-04,28.493180871
2.3000000000e-04,29.719218146
2.4000000000e-04,31.083314680
2.5000000000e-04,32.500899397
2.6000000000e-04,33.969138749
2.7000000000e-04,35.490044393
2.8000000000e-04,36.995257251
2.9000000000e-04,38.453000598
3.0000000000e-04,39.986940101
3.1000000000e-04,41.335783899
3.2000000000e-04,42.908741161
3.3000000000e-04,44.598104432
3.4000000000e-04,46.141780913
3.5000000000e-04,47.682379372
3.6000000000e-04,49.291294999
3.7000000000e-04,50.896778703
3.8000000000e-04,52.554020658
3.9000000000e-04,54.165730253
4.0000000000e-04,55.748187006
4.1000000000e-04,57.386877015
4.2000000000e-04,59.038191102
4.3000000000e-04,60.675619170
4.4000000000e-04,62.304474413
4.5000000000e-04,63.981129788
4.6000000000e-04,65.690106712
4.7000000000e-04,67.359339446
4.8000000000e-04,69.094700739
4.9000000000e-04,70.673655719
5.0000000000e-04,72.432449088
5.1000000000e-04,74.174655601
5.2000000000e-04,75.902789831
5.3000000000e-04,77.647725120
5.4000000000e-04,79.398360103
5.5000000000e-04,81.119872630
5.6000000000e-04,82.775782794
5.7000000000e-04,84.622763097
5.8000000000e-04,86.438031867
5.9000000000e-04,88.119180873
6.0000000000e-04,89.870151132
6.1000000000e-04,91.607701033
6.2000000000e-04,93.470793217
6.3000000000e-04,95.113273710
6.4000000000e-04,97.048571333
6.5000000000e-04,98.724244162
6.6000000000e-04,100.583201274
6.7000000000e-04,0.088476490
6.8000000000e-04,0.190290339
6.9000000000e-04,-0.589255360
7.0000000000e-04,0.012335786
7.1000000000e-04,-0.162394917
7.2000000000e-04,-0.000767177
7.3000000000e-04,-0.178744158
7.4000000000e-04,-0.040783325
7.5000000000e-04,0.273030109
7.6000000000e-04,-0.000732771
7.7000000000e-04,0.054880138
7.8000000000e-04,0.026313319
7.9000000000e-04,-0.062178997
8.0000000000e-04,-0.007164344
8.1000000000e-04,0.004112262
8.2000000000e-04,0.112370781
8.3000000000e-04,-0.000375294
8.4000000000e-04,-0.166206264
8.5000000000e-04,-0.123505797
8.6000000000e-04,-0.179783237
8.7000000000e-04,-0.007485796
8.8000000000e-04,0.340199877
8.9000000000e-04,-0.035887188
9.0000000000e-04,-0.130920689
9.1000000000e-04,0.048967086
9.2000000000e-04,1.686709584
9.3000000000e-04,0.234436302
9.4000000000e-04,-0.078817284
9.5000000000e-04,0.041308940
9.6000000000e-04,0.187303431
9.7000000000e-04,0.048407437
9.8000000000e-04,0.001537828
9.9000000000e-04,-0.034106488
1.0000000000e-03,0.020149510
1.0100000000e-03,0.125257284
1.0200000000e-03,0.014157449
1.0300000000e-03,-0.012256423
1.0400000000e-03,-0.051736861
1.0500000000e-03,0.022086151

